A Flow-based Method for Problems with Vanishing Constraints

Mathematical Programs with Vanishing Constraints (MPVCs) are a notoriously challenging class of problems owing to their lack of constraint qualification. Therefore, to tackle these problems, relaxation-based approaches are typically used. While often yielding satisfactory results, they generally require significant manual tuning and adjustment of the relaxation parameter. To circumvent these problems, we introduce a novel approach based on piecewise gradient flows leading to first-order stationary points. We demonstrate the effectiveness of our method on several real-world MPVC instances and compare it to a common relaxation approach.

==> Data/academic_flow.csv <==
index,srcx,srcy,tgtx,tgty
0,7.0,2.0,6.960013192765439,1.9800131928194131
1,6.960013192765439,1.9800131928194131,6.919652317729835,1.959852317838063
2,6.919652317729835,1.959852317838063,6.878926848192964,1.9395288483557342
3,6.878926848192964,1.9395288483557342,6.83784697374874,1.9190549939663482
4,6.83784697374874,1.9190549939663482,6.796423622302773,1.8984437227755209
5,6.796423622302773,1.8984437227755209,6.754668481993845,1.8777087835240436
6,6.754668481993845,1.8777087835240436,6.712594022954015,1.8568647275519998
7,6.712594022954015,1.8568647275519998,6.67021351883681,1.8359269305330252
8,6.67021351883681,1.8359269305330252,6.627541068037569,1.8149116139027652
9,6.627541068037569,1.8149116139027652,6.584591614524246,1.7938358658998848
10,6.584591614524246,1.7938358658998848,6.541380968191089,1.7727176621320488
11,6.541380968191089,1.7727176621320488,6.497925824641397,1.7515758855731083
12,6.497925824641397,1.7515758855731083,6.454243784299152,1.7304303458912993
13,6.454243784299152,1.7304303458912993,6.41035337074264,1.7093017980016072
14,6.41035337074264,1.7093017980016072,6.366274048146311,1.6882119597285448
15,6.366274048146311,1.6882119597285448,6.322026237709964,1.6671835284584762
16,6.322026237709964,1.6671835284584762,6.277631332947045,1.6462401966532747
17,6.277631332947045,1.6462401966532747,6.233111713696257,1.6254066660895568
18,6.233111713696257,1.6254066660895568,6.188490758712978,1.6047086606799907
19,6.188490758712978,1.6047086606799907,6.1437928566890285,1.5841729377252596
20,6.1437928566890285,1.5841729377252596,6.099043415541273,1.5638272974371765
21,6.099043415541273,1.5638272974371765,6.054268869801307,1.5437005905652346
22,6.054268869801307,1.5437005905652346,6.009496685930161,1.5238227239505406
23,6.009496685930161,1.5238227239505406,5.964755365373535,1.5042246638226693
24,5.964755365373535,1.5042246638226693,5.920074445164607,1.4849384366465084
25,5.920074445164607,1.4849384366465084,5.8754844958729775,1.4659971273176868
26,5.8754844958729775,1.4659971273176868,5.831017116689881,1.4474348744967234
27,5.831017116689881,1.4474348744967234,5.786704927431383,1.42928686286366
28,5.786704927431383,1.42928686286366,5.74258155723306,1.4115893120666867
29,5.74258155723306,1.4115893120666867,5.698681629701574,1.3943794621302017
30,5.698681629701574,1.3943794621302017,5.655040744280727,1.37769555507992
31,5.655040744280727,1.37769555507992,5.6116954535820955,1.361576812535145
32,5.6116954535820955,1.361576812535145,5.568683236423195,1.346063409011196
33,5.568683236423195,1.346063409011196,5.526042466309516,1.3311964406683412
34,5.526042466309516,1.3311964406683412,5.483812375090672,1.3170178892375173
35,5.483812375090672,1.3170178892375173,5.4420330115155,1.3035705808476947
36,5.4420330115155,1.3035705808476947,5.400745194406299,1.2908981394751031
37,5.400745194406299,1.2908981394751031,5.35999046016863,1.2790449347307726
38,5.35999046016863,1.2790449347307726,5.319811004350356,1.2680560237000837
39,5.319811004350356,1.2680560237000837,5.280249616961946,1.257977086546398
40,5.280249616961946,1.257977086546398,5.241349611269766,1.2488543555904996
41,5.241349611269766,1.2488543555904996,5.203154745775128,1.2407345375786598
42,5.203154745775128,1.2407345375786598,5.16570913909455,1.233664728854802
43,5.16570913909455,1.233664728854802,5.1290571774611005,1.2276923231566752
44,5.1290571774611005,1.2276923231566752,5.093243414573075,1.2228649117622972
45,5.093243414573075,1.2228649117622972,5.05831246352469,1.2192301757214044
46,5.05831246352469,1.2192301757214044,5.024308880564319,1.2168357699174452
47,5.024308880564319,1.2168357699174452,4.991277040439086,1.2157291987189682
48,4.991277040439086,1.2157291987189682,4.959261003100692,1.2159576829953116
49,4.959261003100692,1.2159576829953116,4.928304371566362,1.2175680182905189
50,4.928304371566362,1.2175680182905189,4.898450140751032,1.220606423971609
51,4.898450140751032,1.220606423971609,4.869740537112468,1.2251183831929588
52,4.869740537112468,1.2251183831929588,4.842216848980384,1.2311484735478604
53,4.842216848980384,1.2311484735478604,4.815919247473779,1.2387401883115272
54,4.815919247473779,1.2387401883115272,4.791526773791846,1.248575924060917
55,4.791526773791846,1.248575924060917,4.7699703792966,1.2615900210895645
56,4.7699703792966,1.2615900210895645,4.751307348711398,1.277843186941657
57,4.751307348711398,1.277843186941657,4.735585171351973,1.2973863679819817
58,4.735585171351973,1.2973863679819817,4.7228405933131254,1.3202598019248972
59,4.7228405933131254,1.3202598019248972,4.7130986400824675,1.3464920407937857
60,4.7130986400824675,1.3464920407937857,4.7063716077989906,1.3760989425287797
61,4.7063716077989906,1.3760989425287797,4.702658019555297,1.409082627641652
62,4.702658019555297,1.409082627641652,4.701941540297651,1.4454303944720408
63,4.701941540297651,1.4454303944720408,4.704189839478517,1.4851135821997365
64,4.704189839478517,1.4851135821997365,4.709353383820396,1.528086363971848
65,4.709353383820396,1.528086363971848,4.717364131988706,1.5742844419426614
66,4.717364131988706,1.5742844419426614,4.728134086365233,1.6236235994177306
67,4.728134086365233,1.6236235994177306,4.74155363056,1.6759980387400921
68,4.74155363056,1.6759980387400921,4.757489537917779,1.7312783901748687
69,4.757489537917779,1.7312783901748687,4.775782463521139,1.7893092042941925
70,4.775782463521139,1.7893092042941925,4.79624360631758,1.8499056144900274
71,4.79624360631758,1.8499056144900274,4.81865000209532,1.9128486303395074
72,4.81865000209532,1.9128486303395074,4.842737484822707,1.9778780993377882
73,4.842737484822707,1.9778780993377882,4.868189519973353,2.0446815406205685
74,4.868189519973353,2.0446815406205685,4.894618369201745,2.1128753100410504
75,4.894618369201745,2.1128753100410504,4.921531127101638,2.1819706373337113
76,4.921531127101638,2.1819706373337113,4.9482635719494645,2.251307477267142
77,4.9482635719494645,2.251307477267142,4.9738386302952895,2.319912974648559
78,4.9738386302952895,2.319912974648559,4.996625135178803,2.3861602229575434
79,4.996625135178803,2.3861602229575434,5.013378895502389,2.4468093341413084
80,5.013378895502389,2.4468093341413084,5.016052692260497,2.4938174352724602
81,5.016052692260497,2.4938174352724602,4.985395342291084,2.5079377328024615
82,4.985395342291084,2.5079377328024615,4.949718079737884,2.5174858942216347
83,4.949718079737884,2.5174858942216347,4.913223600989119,2.5266690936829117
84,4.913223600989119,2.5266690936829117,4.8763196003286815,2.5358995480125315
85,4.8763196003286815,2.5358995480125315,4.839042282994814,2.5452180302165086
86,4.839042282994814,2.5452180302165086,4.801391786173855,2.5546292909266284
87,4.801391786173855,2.5546292909266284,4.763364746446243,2.564134626303236
88,4.763364746446243,2.564134626303236,4.724957433134936,2.573735011844954
89,4.724957433134936,2.573735011844954,4.686166046784704,2.583431401334027
90,4.686166046784704,2.583431401334027,4.646986747006554,2.5932247551512884
91,4.646986747006554,2.5932247551512884,4.607415654759859,2.603116043033638
92,4.607415654759859,2.603116043033638,4.56744885226016,2.6131062444619237
93,4.56744885226016,2.6131062444619237,4.52708238264,2.623196348806613
94,4.52708238264,2.623196348806613,4.486312250352699,2.6333873562213954
95,4.486312250352699,2.6333873562213954,4.445134428547593,2.6436802855127897
96,4.445134428547593,2.6436802855127897,4.4110838739134195,2.6616151894236517
97,4.4110838739134195,2.6616151894236517,4.381464981977012,2.6845016106746744
98,4.381464981977012,2.6845016106746744,4.35329107300392,2.709358068017509
99,4.35329107300392,2.709358068017509,4.325668300202519,2.735295965191784
100,4.325668300202519,2.735295965191784,4.298192069163327,2.761916010824585
101,4.298192069163327,2.761916010824585,4.2706572142054045,2.7890183953019108
102,4.2706572142054045,2.7890183953019108,4.242957201020511,2.8165019939431324
103,4.242957201020511,2.8165019939431324,4.215036105952996,2.844316346816487
104,4.215036105952996,2.844316346816487,4.186864036595605,2.8724370798758456
105,4.186864036595605,2.8724370798758456,4.15842443336728,2.9008532070848894
106,4.15842443336728,2.9008532070848894,4.12970752577094,2.9295605872267187
107,4.12970752577094,2.9295605872267187,4.1007069758819386,2.958558567949672
108,4.1007069758819386,2.958558567949672,4.071418165273971,2.9878482732561564
109,4.071418165273971,2.9878482732561564,4.041837325117744,3.0174317341698775
110,4.041837325117744,3.0174317341698775,4.011961096649209,3.0473114497783107
111,4.011961096649209,3.0473114497783107,3.981786310166202,3.077490166809333
112,3.981786310166202,3.077490166809333,3.951309874408099,3.1079707695966583
113,3.951309874408099,3.1079707695966583,3.9205287213993607,3.1387562255150274
114,3.9205287213993607,3.1387562255150274,3.889439779014531,3.1698495581427646
115,3.889439779014531,3.1698495581427646,3.8580399573247,3.201253834211776
116,3.8580399573247,3.201253834211776,3.82632614175813,3.2329721573777457
117,3.82632614175813,3.2329721573777457,3.7942951896113284,3.265007665346875
118,3.7942951896113284,3.265007665346875,3.7619439281978417,3.2973635286464993
119,3.7619439281978417,3.2973635286464993,3.729269153792435,3.330042950197307
120,3.729269153792435,3.330042950197307,3.6962676309586167,3.363049165275186
121,3.6962676309586167,3.363049165275186,3.662936092059037,3.3963854416622894
122,3.662936092059037,3.3963854416622894,3.6292712368517615,3.4300550798903737
123,3.6292712368517615,3.4300550798903737,3.595269732125716,3.4640614135297922
124,3.595269732125716,3.4640614135297922,3.560928211352948,3.49840780950183
125,3.560928211352948,3.49840780950183,3.526243274347735,3.53309766840449
126,3.526243274347735,3.53309766840449,3.4912114869305166,3.56813442484976
127,3.4912114869305166,3.56813442484976,3.4558293805703215,3.603521547786119
128,3.4558293805703215,3.603521547786119,3.4200934520550166,3.6392625408556745
129,3.4200934520550166,3.6392625408556745,3.3840001631409287,3.6753609427375307
130,3.3840001631409287,3.6753609427375307,3.3475459402018997,3.7118203274975294
131,3.3475459402018997,3.7118203274975294,3.3107271738752457,3.7486443049419016
132,3.3107271738752457,3.7486443049419016,3.2735402187042966,3.785836520974573
133,3.2735402187042966,3.785836520974573,3.2359813927774055,3.8234006579580933
134,3.2359813927774055,3.8234006579580933,3.1980469773633775,3.861340435078198
135,3.1980469773633775,3.861340435078198,3.1597332165432537,3.899659608712022
136,3.1597332165432537,3.899659608712022,3.1210363168384267,3.938361972800002
137,3.1210363168384267,3.938361972800002,3.0819524468350297,3.977451359221498
138,3.0819524468350297,3.977451359221498,3.0424777368045777,4.016931638174176
139,3.0424777368045777,4.016931638174176,3.00260827832081,4.0568067185571755
140,3.00260827832081,4.0568067185571755,2.962340121880171,4.097080546420175
141,2.962340121880171,4.097080546420175,2.921669283978691,4.137757112662981
142,2.921669283978691,4.137757112662981,2.880591736568665,4.178840443436217
143,2.880591736568665,4.178840443436217,2.839103412325899,4.220334606155993
144,2.839103412325899,4.220334606155993,2.7972002033893473,4.2622437090489695
145,2.7972002033893473,4.2622437090489695,2.754877960857921,4.304571901462631
146,2.754877960857921,4.304571901462631,2.712132494355887,4.3473233742523
147,2.712132494355887,4.3473233742523,2.6689595716091787,4.390502360187266
148,2.6689595716091787,4.390502360187266,2.6253549180228215,4.434113134366339
149,2.6253549180228215,4.434113134366339,2.5813142162562643,4.478160014639681
150,2.5813142162562643,4.478160014639681,2.536833105795334,4.52264736203573
151,2.536833105795334,4.52264736203573,2.491907182520251,4.567579581192734
152,2.491907182520251,4.567579581192734,2.4465319982694744,4.61296112079475
153,2.4465319982694744,4.61296112079475,2.4007030603992328,4.658796474012044
154,2.4007030603992328,4.658796474012044,2.3544158334560064,4.7050901809203065
155,2.3544158334560064,4.7050901809203065,2.3076657307894184,4.751846821432252
156,2.3076657307894184,4.751846821432252,2.2604481249081543,4.799071026149253
157,2.2604481249081543,4.799071026149253,2.212758340953136,4.846767470885802
158,2.212758340953136,4.846767470885802,2.1645916571698973,4.89494087806768
159,2.1645916571698973,4.89494087806768,2.115943304545156,4.9435960173035935
160,2.115943304545156,4.9435960173035935,2.0668084663603796,4.992737705883152
161,2.0668084663603796,4.992737705883152,2.017182277723825,5.0423708092627555
162,2.017182277723825,5.0423708092627555,1.9670598250921476,5.0925002415506
163,1.9670598250921476,5.0925002415506,1.9164361457851242,5.14313096599442
164,1.9164361457851242,5.14313096599442,1.8653062274947323,5.194267995473316
165,1.8653062274947323,5.194267995473316,1.8136650077890348,5.245916392994224
166,1.8136650077890348,5.245916392994224,1.761507373610993,5.298081272193218
167,1.761507373610993,5.298081272193218,1.7088281607722373,5.35076779784181
168,1.7088281607722373,5.35076779784181,1.6556221534417543,5.403981186358274
169,1.6556221534417543,5.403981186358274,1.6018840836294672,5.457726706324093
170,1.6018840836294672,5.457726706324093,1.5476086306646448,5.512009679005554
171,1.5476086306646448,5.512009679005554,1.4927904206691036,5.56683547888056
172,1.4927904206691036,5.56683547888056,1.437424026025144,5.622209534170704
173,1.437424026025144,5.622209534170704,1.38150396483817,5.678137327378652
174,1.38150396483817,5.678137327378652,1.325024700393947,5.7346243958309016
175,1.325024700393947,5.7346243958309016,1.2679806406104386,5.791676332225948
176,1.2679806406104386,5.791676332225948,1.2103661374841783,5.849298785187923
177,1.2103661374841783,5.849298785187923,1.152175486531122,5.907497459825751
178,1.152175486531122,5.907497459825751,1.0934029262219338,5.966278118297871
179,1.0934029262219338,5.966278118297871,1.0340426374116607,6.0256465803825705
180,1.0340426374116607,6.0256465803825705,0.9740887427637547,6.085608724053981
181,0.9740887427637547,6.085608724053981,0.9135353061684003,6.146170486063753
182,0.9135353061684003,6.146170486063753,0.852376332155136,6.207337862528463
183,0.852376332155136,6.207337862528463,0.7906057652997561,6.26911690952273
184,0.7906057652997561,6.26911690952273,0.7282174896255248,6.331513743678042
185,0.7282174896255248,6.331513743678042,0.6652053279987986,6.394534542787186
186,0.6652053279987986,6.394534542787186,0.6015630415192655,6.4581855464141045
187,0.6015630415192655,6.4581855464141045,0.5372843289052565,6.5224730565087485
188,0.5372843289052565,6.5224730565087485,0.4723628258751033,6.587403438026024
189,0.4723628258751033,6.587403438026024,0.4067921045267544,6.652983119546779
190,0.4067921045267544,6.652983119546779,0.3405656691397832,6.719218593053518
191,0.3405656691397832,6.719218593053518,0.2736769807210356,6.786116426824769
192,0.2736769807210356,6.786116426824769,0.2061193853742757,6.853683218868095
193,0.2061193853742757,6.853683218868095,0.13788621813382665,6.921925678204611
194,0.13788621813382665,6.921925678204611,0.06897072294432288,6.990850552593088
195,0.06897072294432288,6.990850552593088,0.0,7.059913387120681
196,0.0,7.059913387120681,0.0,6.984027603820425
197,0.0,6.984027603820425,0.0,6.912572367114527
198,0.0,6.912572367114527,0.0,6.840814231870237
199,0.0,6.840814231870237,0.0,6.768370875270013
200,0.0,6.768370875270013,0.0,6.695205609343266
201,0.0,6.695205609343266,0.0,6.621308889627515
202,0.0,6.621308889627515,0.0,6.546673222081157
203,0.0,6.546673222081157,0.0,6.4712912035713215
204,0.0,6.4712912035713215,0.0,6.395155369635976
205,0.0,6.395155369635976,0.0,6.318258182134112
206,0.0,6.318258182134112,0.0,6.2405920276179
207,0.0,6.2405920276179,0.0,6.162149216512742
208,0.0,6.162149216512742,0.0,6.08292198235124
209,0.0,6.08292198235124,0.0,6.002902481004209
210,0.0,6.002902481004209,0.0,5.922082789904486
211,0.0,5.922082789904486,0.0,5.84045490726322
212,0.0,5.84045490726322,0.0,5.758010751278681
213,0.0,5.758010751278681,0.0,5.674742159337867
214,0.0,5.674742159337867,0.0,5.5906408872114
215,0.0,5.5906408872114,0.0,5.505698608242716
216,0.0,5.505698608242716,0.0,5.419906912535929
217,0.0,5.419906912535929,0.0,5.333257306150717
218,0.0,5.333257306150717,0.0,5.245741210346859
219,0.0,5.245741210346859,0.0,5.157349961277761
220,0.0,5.157349961277761,0.0,5.068074811820961
221,0.0,5.068074811820961,0.0,5.00691574895355
222,0.0,5.00691574895355,0.0,4.999674396050128
223,0.0,4.999674396050128,0.0,4.998825627052815
224,0.0,4.998825627052815,0.0,4.998728143289313
225,0.0,4.998728143289313,0.0,4.998718189558494
226,0.0,4.998718189558494,0.0,4.998718354252074
227,0.0,4.998718354252074,0.0,4.998719688545131
228,0.0,4.998719688545131,0.0,4.998721167128597
229,0.0,4.998721167128597,0.0,4.998722673639668
230,0.0,4.998722673639668,0.0,4.998724195065973
231,0.0,4.998724195065973,0.0,4.998725730042991
232,0.0,4.998725730042991,0.0,4.998727278507626
233,0.0,4.998727278507626,0.0,4.998728840541196
234,0.0,4.998728840541196,0.0,4.998730416241176
235,0.0,4.998730416241176,0.0,4.998732005707108
236,0.0,4.998732005707108,0.0,4.998733609039057
237,0.0,4.998733609039057,0.0,4.998735226337437
238,0.0,4.998735226337437,0.0,4.998736857702982
239,0.0,4.998736857702982,0.0,4.99873850323674
240,0.0,4.99873850323674,0.0,4.998740163040061
241,0.0,4.998740163040061,0.0,4.998741837214587
242,0.0,4.998741837214587,0.0,4.998743525862243
243,0.0,4.998743525862243,0.0,4.998745229085227
244,0.0,4.998745229085227,0.0,4.998746946985998
245,0.0,4.998746946985998,0.0,4.99874867966727
246,0.0,4.99874867966727,0.0,4.9987504272319985
247,0.0,4.9987504272319985,0.0,4.998752189783367
248,0.0,4.998752189783367,0.0,4.998753967424781
249,0.0,4.998753967424781,0.0,4.9987557602598525
250,0.0,4.9987557602598525,0.0,4.9987575683923895
251,0.0,4.9987575683923895,0.0,4.998759391926384
252,0.0,4.998759391926384,0.0,4.998761230966
253,0.0,4.998761230966,0.0,4.99876308561556
254,0.0,4.99876308561556,0.0,4.9987649559795315
255,0.0,4.9987649559795315,0.0,4.998766842162515
256,0.0,4.998766842162515,0.0,4.998768744269229
257,0.0,4.998768744269229,0.0,4.998770662404495
258,0.0,4.998770662404495,0.0,4.998772596673229
259,0.0,4.998772596673229,0.0,4.9987745471804175
260,0.0,4.9987745471804175,0.0,4.9987765140311105
261,0.0,4.9987765140311105,0.0,4.998778497330402
262,0.0,4.998778497330402,0.0,4.998780497183416
263,0.0,4.998780497183416,0.0,4.9987825136952875
264,0.0,4.9987825136952875,0.0,4.99878454697115
265,0.0,4.99878454697115,0.0,4.998786597116115
266,0.0,4.998786597116115,0.0,4.998788664235258
267,0.0,4.998788664235258,0.0,4.998790748433597
268,0.0,4.998790748433597,0.0,4.9987928498160805
269,0.0,4.9987928498160805,0.0,4.998794968436155
270,0.0,4.998794968436155,0.0,4.998797104499178
271,0.0,4.998797104499178,0.0,4.998799258064264
272,0.0,4.998799258064264,0.0,4.99880142923238
273,0.0,4.99880142923238,0.0,4.998803618107554
274,0.0,4.998803618107554,0.0,4.998805824793875
275,0.0,4.998805824793875,0.0,4.998808049395238
276,0.0,4.998808049395238,0.0,4.998810292015305
277,0.0,4.998810292015305,0.0,4.998812552757485
278,0.0,4.998812552757485,0.0,4.9988148317249115
279,0.0,4.9988148317249115,0.0,4.998817129020415
280,0.0,4.998817129020415,0.0,4.998819444746505
281,0.0,4.998819444746505,0.0,4.998821779005344
282,0.0,4.998821779005344,0.0,4.9988241318987265
283,0.0,4.9988241318987265,0.0,4.998826503528048
284,0.0,4.998826503528048,0.0,4.998828893994286
285,0.0,4.998828893994286,0.0,4.998831303397972
286,0.0,4.998831303397972,0.0,4.998833731839164
287,0.0,4.998833731839164,0.0,4.9988361888059005
288,0.0,4.9988361888059005,0.0,4.998838655479571
289,0.0,4.998838655479571,0.0,4.998841140927258
290,0.0,4.998841140927258,0.0,4.998843645826626
291,0.0,4.998843645826626,0.0,4.998846170308064
292,0.0,4.998846170308064,0.0,4.998848714466331
293,0.0,4.998848714466331,0.0,4.998851278393582
294,0.0,4.998851278393582,0.0,4.998853862181434
295,0.0,4.998853862181434,0.0,4.9988564659210475
296,0.0,4.9988564659210475,0.0,4.998859089703082
297,0.0,4.998859089703082,0.0,4.998861733617648
298,0.0,4.998861733617648,0.0,4.998864397754257
299,0.0,4.998864397754257,0.0,4.998867082201772
300,0.0,4.998867082201772,0.0,4.998869787048357
301,0.0,4.998869787048357,0.0,4.998872512381431
302,0.0,4.998872512381431,0.0,4.998875258287621
303,0.0,4.998875258287621,0.0,4.998878024852711
304,0.0,4.998878024852711,0.0,4.998880812161603
305,0.0,4.998880812161603,0.0,4.9988836202982565
306,0.0,4.9988836202982565,0.0,4.998886449345657
307,0.0,4.998886449345657,0.0,4.998889299385762
308,0.0,4.998889299385762,0.0,4.998892170499451
309,0.0,4.998892170499451,0.0,4.998895062766488
310,0.0,4.998895062766488,0.0,4.998897976265472
311,0.0,4.998897976265472,0.0,4.998900911073786
312,0.0,4.998900911073786,0.0,4.998903867267558
313,0.0,4.998903867267558,0.0,4.998906844921609
314,0.0,4.998906844921609,0.0,4.998909844109409
315,0.0,4.998909844109409,0.0,4.998912864903032
316,0.0,4.998912864903032,0.0,4.998915907373104
317,0.0,4.998915907373104,0.0,4.99891897158876
318,0.0,4.99891897158876,0.0,4.998922057617596
319,0.0,4.998922057617596,0.0,4.998925165525622
320,0.0,4.998925165525622,0.0,4.998928295377211
321,0.0,4.998928295377211,0.0,4.998931447235052
322,0.0,4.998931447235052,0.0,4.998934621160105
323,0.0,4.998934621160105,0.0,4.998937817211547
324,0.0,4.998937817211547,0.0,4.998941035446726
325,0.0,4.998941035446726,0.0,4.99894427592111
326,0.0,4.99894427592111,0.0,4.998947538688237
327,0.0,4.998947538688237,0.0,4.9989508237996665
328,0.0,4.9989508237996665,0.0,4.9989541313049255
329,0.0,4.9989541313049255,0.0,4.998957461251459
330,0.0,4.998957461251459,0.0,4.9989608136845805
331,0.0,4.9989608136845805,0.0,4.998964188647414
332,0.0,4.998964188647414,0.0,4.998967586180849
333,0.0,4.998967586180849,0.0,4.998971006323482
334,0.0,4.998971006323482,0.0,4.998974449111566
335,0.0,4.998974449111566,0.0,4.998977914578956
336,0.0,4.998977914578956,0.0,4.998981402757052
337,0.0,4.998981402757052,0.0,4.998984913674753
338,0.0,4.998984913674753,0.0,4.99898844735839
339,0.0,4.99898844735839,0.0,4.998992003831681
340,0.0,4.998992003831681,0.0,4.9989955831156685
341,0.0,4.9989955831156685,0.0,4.9989991852286675
342,0.0,4.9989991852286675,0.0,4.999002810186205
343,0.0,4.999002810186205,0.0,4.999006458000968
344,0.0,4.999006458000968,0.0,4.99901012868274
345,0.0,4.99901012868274,0.0,4.999013822238347
346,0.0,4.999013822238347,0.0,4.999017538671601
347,0.0,4.999017538671601,0.0,4.9990212779832355
348,0.0,4.9990212779832355,0.0,4.999025040170853
349,0.0,4.999025040170853,0.0,4.999028825228861
350,0.0,4.999028825228861,0.0,4.999032633148417
351,0.0,4.999032633148417,0.0,4.999036463917363
352,0.0,4.999036463917363,0.0,4.999040317520171
353,0.0,4.999040317520171,0.0,4.99904419393788
354,0.0,4.99904419393788,0.0,4.999048093148033
355,0.0,4.999048093148033,0.0,4.999052015124622
356,0.0,4.999052015124622,0.0,4.999055959838022
357,0.0,4.999055959838022,0.0,4.999059927254931
358,0.0,4.999059927254931,0.0,4.999063917338309
359,0.0,4.999063917338309,0.0,4.999067930047316
360,0.0,4.999067930047316,0.0,4.999071965337251
361,0.0,4.999071965337251,0.0,4.999076023159488
362,0.0,4.999076023159488,0.0,4.999080103461417
363,0.0,4.999080103461417,0.0,4.99908420618638
364,0.0,4.99908420618638,0.0,4.999088331273609
365,0.0,4.999088331273609,0.0,4.999092478658164
366,0.0,4.999092478658164,0.0,4.999096648270871
367,0.0,4.999096648270871,0.0,4.999100840038263
368,0.0,4.999100840038263,0.0,4.99910505388251
369,0.0,4.99910505388251,0.0,4.999109289721368
370,0.0,4.999109289721368,0.0,4.999113547468106
371,0.0,4.999113547468106,0.0,4.999117827031455
372,0.0,4.999117827031455,0.0,4.9991221283155385
373,0.0,4.9991221283155385,0.0,4.999126451219817
374,0.0,4.999126451219817,0.0,4.999130795639021
375,0.0,4.999130795639021,0.0,4.9991351614631006
376,0.0,4.9991351614631006,0.0,4.999139548577153
377,0.0,4.999139548577153,0.0,4.999143956861372
378,0.0,4.999143956861372,0.0,4.999148386190983
379,0.0,4.999148386190983,0.0,4.999152836436189
380,0.0,4.999152836436189,0.0,4.999157307462109
381,0.0,4.999157307462109,0.0,4.9991617991287205
382,0.0,4.9991617991287205,0.0,4.999166311290802
383,0.0,4.999166311290802,0.0,4.999170843797878
384,0.0,4.999170843797878,0.0,4.999175396494162
385,0.0,4.999175396494162,0.0,4.999179969218501
386,0.0,4.999179969218501,0.0,4.999184561804323
387,0.0,4.999184561804323,0.0,4.999189174079579
388,0.0,4.999189174079579,0.0,4.999193805866695
389,0.0,4.999193805866695,0.0,4.999198456982521
390,0.0,4.999198456982521,0.0,4.999203127238274
391,0.0,4.999203127238274,0.0,4.999207816439492
392,0.0,4.999207816439492,0.0,4.999212524385988
393,0.0,4.999212524385988,0.0,4.999217250871799
394,0.0,4.999217250871799,0.0,4.999221995685137
395,0.0,4.999221995685137,0.0,4.999226758608354
396,0.0,4.999226758608354,0.0,4.9992315394178855
397,0.0,4.9992315394178855,0.0,4.999236337884217
398,0.0,4.999236337884217,0.0,4.99924115377184
399,0.0,4.99924115377184,0.0,4.999245986839213
400,0.0,4.999245986839213,0.0,4.999250836838724
401,0.0,4.999250836838724,0.0,4.999255703516651
402,0.0,4.999255703516651,0.0,4.999260586613134
403,0.0,4.999260586613134,0.0,4.999265485862134
404,0.0,4.999265485862134,0.0,4.99927040099141
405,0.0,4.99927040099141,0.0,4.999275331722483
406,0.0,4.999275331722483,0.0,4.999280277770614
407,0.0,4.999280277770614,0.0,4.999285238844775
408,0.0,4.999285238844775,0.0,4.999290214647627
409,0.0,4.999290214647627,0.0,4.999295204875501
410,0.0,4.999295204875501,0.0,4.999300209218374
411,0.0,4.999300209218374,0.0,4.999305227359861
412,0.0,4.999305227359861,0.0,4.999310258977191
413,0.0,4.999310258977191,0.0,4.999315303741204
414,0.0,4.999315303741204,0.0,4.999320361316333
415,0.0,4.999320361316333,0.0,4.999325431360607
416,0.0,4.999325431360607,0.0,4.999330513525638
417,0.0,4.999330513525638,0.0,4.999335607456625
418,0.0,4.999335607456625,0.0,4.999340712792356
419,0.0,4.999340712792356,0.0,4.999345829165207
420,0.0,4.999345829165207,0.0,4.9993509562011536
421,0.0,4.9993509562011536,0.0,4.999356093519782
422,0.0,4.999356093519782,0.0,4.999361240734296
423,0.0,4.999361240734296,0.0,4.999366397451542
424,0.0,4.999366397451542,0.0,4.999371563272022
425,0.0,4.999371563272022,0.0,4.999376737789918
426,0.0,4.999376737789918,0.0,4.999381920593122
427,0.0,4.999381920593122,0.0,4.99938711126326
428,0.0,4.99938711126326,0.0,4.999392309375728
429,0.0,4.999392309375728,0.0,4.99939751449973
430,0.0,4.99939751449973,0.0,4.999402726198316
431,0.0,4.999402726198316,0.0,4.999407944028425
432,0.0,4.999407944028425,0.0,4.999413167540938
433,0.0,4.999413167540938,0.0,4.999418396280725
434,0.0,4.999418396280725,0.0,4.999423629786702
435,0.0,4.999423629786702,0.0,4.99942886759189
436,0.0,4.99942886759189,0.0,4.999434109223479
437,0.0,4.999434109223479,0.0,4.999439354202897
438,0.0,4.999439354202897,0.0,4.9994446020458785
439,0.0,4.9994446020458785,0.0,4.999449852262545
440,0.0,4.999449852262545,0.0,4.99945510435748
441,0.0,4.99945510435748,0.0,4.999460357829817
442,0.0,4.999460357829817,0.0,4.9994656121733305
443,0.0,4.9994656121733305,0.0,4.999470866876523
444,0.0,4.999470866876523,0.0,4.999476121422729
445,0.0,4.999476121422729,0.0,4.9994813752902125
446,0.0,4.9994813752902125,0.0,4.999486627952279
447,0.0,4.999486627952279,0.0,4.9994918788773814
448,0.0,4.9994918788773814,0.0,4.999497127529243
449,0.0,4.999497127529243,0.0,4.999502373366971
450,0.0,4.999502373366971,0.0,4.999507615845186
451,0.0,4.999507615845186,0.0,4.999512854414154
452,0.0,4.999512854414154,0.0,4.999518088519918
453,0.0,4.999518088519918,0.0,4.999523317604438
454,0.0,4.999523317604438,0.0,4.999528541105738
455,0.0,4.999528541105738,0.0,4.999533758458054
456,0.0,4.999533758458054,0.0,4.99953896909199
457,0.0,4.99953896909199,0.0,4.999544172434675
458,0.0,4.999544172434675,0.0,4.999549367909925
459,0.0,4.999549367909925,0.0,4.999554554938418
460,0.0,4.999554554938418,0.0,4.999559732937864
461,0.0,4.999559732937864,0.0,4.999564901323183
462,0.0,4.999564901323183,0.0,4.999570059506688
463,0.0,4.999570059506688,0.0,4.999575206898276
464,0.0,4.999575206898276,0.0,4.999580342905621
465,0.0,4.999580342905621,0.0,4.999585466934365
466,0.0,4.999585466934365,0.0,4.999590578388327
467,0.0,4.999590578388327,0.0,4.999595676669712
468,0.0,4.999595676669712,0.0,4.999600761179312
469,0.0,4.999600761179312,0.0,4.999605831316735
470,0.0,4.999605831316735,0.0,4.9996108864806175
471,0.0,4.9996108864806175,0.0,4.9996159260688495
472,0.0,4.9996159260688495,0.0,4.99962094947881
473,0.0,4.99962094947881,0.0,4.999625956107597
474,0.0,4.999625956107597,0.0,4.999630945352263
475,0.0,4.999630945352263,0.0,4.999635916610061
476,0.0,4.999635916610061,0.0,4.999640869278692
477,0.0,4.999640869278692,0.0,4.99964580275655
478,0.0,4.99964580275655,0.0,4.99965071644298
479,0.0,4.99965071644298,0.0,4.999655609738537
480,0.0,4.999655609738537,0.0,4.999660482045241
481,0.0,4.999660482045241,0.0,4.999665332766848
482,0.0,4.999665332766848,0.0,4.9996701613091155
483,0.0,4.9996701613091155,0.0,4.999674967080075
484,0.0,4.999674967080075,0.0,4.999679749490305
485,0.0,4.999679749490305,0.0,4.999684507953208
486,0.0,4.999684507953208,0.0,4.999689241885292
487,0.0,4.999689241885292,0.0,4.999693950706454
488,0.0,4.999693950706454,0.0,4.999698633840261
489,0.0,4.999698633840261,0.0,4.99970329071424
490,0.0,4.99970329071424,0.0,4.999707920760168
491,0.0,4.999707920760168,0.0,4.999712523414358
492,0.0,4.999712523414358,0.0,4.9997170981179595
493,0.0,4.9997170981179595,0.0,4.999721644317244
494,0.0,4.999721644317244,0.0,4.999726161463905
495,0.0,4.999726161463905,0.0,4.999730649015355
496,0.0,4.999730649015355,0.0,4.999735106435016
497,0.0,4.999735106435016,0.0,4.999739533192624
498,0.0,4.999739533192624,0.0,4.999743928764521
499,0.0,4.999743928764521,0.0,4.9997482926339565
500,0.0,4.9997482926339565,0.0,4.999752624291381
501,0.0,4.999752624291381,0.0,4.999756923234745
502,0.0,4.999756923234745,0.0,4.999761188969792
503,0.0,4.999761188969792,0.0,4.999765421010357
504,0.0,4.999765421010357,0.0,4.999769618878767
505,0.0,4.999769618878767,0.0,4.9997737821059385
506,0.0,4.9997737821059385,0.0,4.999777910231589
507,0.0,4.999777910231589,0.0,4.999782002804821
508,0.0,4.999782002804821,0.0,4.9997860593842764
509,0.0,4.9997860593842764,0.0,4.999790079538413
510,0.0,4.999790079538413,0.0,4.999794062845787
511,0.0,4.999794062845787,0.0,4.999798008895325
512,0.0,4.999798008895325,0.0,4.999801917286597
513,0.0,4.999801917286597,0.0,4.999805787630081
514,0.0,4.999805787630081,0.0,4.999809619547435
515,0.0,4.999809619547435,0.0,4.99981341267174
516,0.0,4.99981341267174,0.0,4.999817166647768
517,0.0,4.999817166647768,0.0,4.99982088113222
518,0.0,4.99982088113222,0.0,4.999824555793974
519,0.0,4.999824555793974,0.0,4.9998281903143145
520,0.0,4.9998281903143145,0.0,4.999831784387169
521,0.0,4.999831784387169,0.0,4.9998353377193245
522,0.0,4.9998353377193245,0.0,4.999838850030649
523,0.0,4.999838850030649,0.0,4.999842321054294
524,0.0,4.999842321054294,0.0,4.9998457505369025
525,0.0,4.9998457505369025,0.0,4.999849138238793
526,0.0,4.999849138238793,0.0,4.999852483934152
527,0.0,4.999852483934152,0.0,4.999855787411206
528,0.0,4.999855787411206,0.0,4.999859048472387
529,0.0,4.999859048472387,0.0,4.999862266934494
530,0.0,4.999862266934494,0.0,4.999865442628841
531,0.0,4.999865442628841,0.0,4.999868575401391
532,0.0,4.999868575401391,0.0,4.999871665112889
533,0.0,4.999871665112889,0.0,4.999874711638978
534,0.0,4.999874711638978,0.0,4.9998777148703075
535,0.0,4.9998777148703075,0.0,4.99988067471263
536,0.0,4.99988067471263,0.0,4.999883591086887
537,0.0,4.999883591086887,0.0,4.999886463929278
538,0.0,4.999886463929278,0.0,4.999889293191335
539,0.0,4.999889293191335,0.0,4.9998920788399595
540,0.0,4.9998920788399595,0.0,4.999894820857472
541,0.0,4.999894820857472,0.0,4.9998975192416335
542,0.0,4.9998975192416335,0.0,4.999900174005661
543,0.0,4.999900174005661,0.0,4.999902785178229
544,0.0,4.999902785178229,0.0,4.999905352803462
545,0.0,4.999905352803462,0.0,4.999907876940908
546,0.0,4.999907876940908,0.0,4.9999103576655015
547,0.0,4.9999103576655015,0.0,4.999912795067516
548,0.0,4.999912795067516,0.0,4.999915189252503
549,0.0,4.999915189252503,0.0,4.999917540341214
550,0.0,4.999917540341214,0.0,4.999919848469513
551,0.0,4.999919848469513,0.0,4.999922113788273
552,0.0,4.999922113788273,0.0,4.999924336463264
553,0.0,4.999924336463264,0.0,4.999926516675025
554,0.0,4.999926516675025,0.0,4.999928654618717
555,0.0,4.999928654618717,0.0,4.999930750503976
556,0.0,4.999930750503976,0.0,4.9999328045547395
557,0.0,4.9999328045547395,0.0,4.999934817009068
558,0.0,4.999934817009068,0.0,4.999936788118954
559,0.0,4.999936788118954,0.0,4.999938718150111
560,0.0,4.999938718150111,0.0,4.999940607381759
561,0.0,4.999940607381759,0.0,4.99994245610639
562,0.0,4.99994245610639,0.0,4.999944264629529
563,0.0,4.999944264629529,0.0,4.999946033269471
564,0.0,4.999946033269471,0.0,4.999947762357023
565,0.0,4.999947762357023,0.0,4.999949452235219
566,0.0,4.999949452235219,0.0,4.999951103259028
567,0.0,4.999951103259028,0.0,4.999952715795062
568,0.0,4.999952715795062,0.0,4.999954290221253
569,0.0,4.999954290221253,0.0,4.9999558269265405
570,0.0,4.9999558269265405,0.0,4.999957326310534
571,0.0,4.999957326310534,0.0,4.9999587887831725
572,0.0,4.9999587887831725,0.0,4.999960214764372
573,0.0,4.999960214764372,0.0,4.999961604683673
574,0.0,4.999961604683673,0.0,4.99996295897986
575,0.0,4.99996295897986,0.0,4.999964278100597
576,0.0,4.999964278100597,0.0,4.999965562502038
577,0.0,4.999965562502038,0.0,4.999966812648438
578,0.0,4.999966812648438,0.0,4.999968029011756
579,0.0,4.999968029011756,0.0,4.99996921207125
580,0.0,4.99996921207125,0.0,4.999970362313073
581,0.0,4.999970362313073,0.0,4.9999714802298545
582,0.0,4.9999714802298545,0.0,4.999972566320286
583,0.0,4.999972566320286,0.0,4.999973621088698
584,0.0,4.999973621088698,0.0,4.999974645044633
585,0.0,4.999974645044633,0.0,4.999975638702423
586,0.0,4.999975638702423,0.0,4.999976602580753
587,0.0,4.999976602580753,0.0,4.999977537202235
588,0.0,4.999977537202235,0.0,4.999978443092973
589,0.0,4.999978443092973,0.0,4.999979320782129
590,0.0,4.999979320782129,0.0,4.999980170801493
591,0.0,4.999980170801493,0.0,4.9999809936850514
592,0.0,4.9999809936850514,0.0,4.999981789968554
593,0.0,4.999981789968554,0.0,4.999982560189086
594,0.0,4.999982560189086,0.0,4.999983304884647
595,0.0,4.999983304884647,0.0,4.99998402459372
596,0.0,4.99998402459372,0.0,4.999984719854863
597,0.0,4.999984719854863,0.0,4.999985391206287
598,0.0,4.999985391206287,0.0,4.999986039185448
599,0.0,4.999986039185448,0.0,4.999986664328646
600,0.0,4.999986664328646,0.0,4.999987267170627
601,0.0,4.999987267170627,0.0,4.999987848244187
602,0.0,4.999987848244187,0.0,4.999988408079795
603,0.0,4.999988408079795,0.0,4.999988947205211
604,0.0,4.999988947205211,0.0,4.999989466145124
605,0.0,4.999989466145124,0.0,4.9999899654207836
606,0.0,4.9999899654207836,0.0,4.999990445549659
607,0.0,4.999990445549659,0.0,4.999990907045092
608,0.0,4.999990907045092,0.0,4.99999135041597
609,0.0,4.99999135041597,0.0,4.999991776166402
610,0.0,4.999991776166402,0.0,4.9999921847954125
611,0.0,4.9999921847954125,0.0,4.99999257679664
612,0.0,4.99999257679664,0.0,4.999992952658054
613,0.0,4.999992952658054,0.0,4.999993312861674
614,0.0,4.999993312861674,0.0,4.999993657883311
615,0.0,4.999993657883311,0.0,4.999993988192316
616,0.0,4.999993988192316,0.0,4.999994304251339
617,0.0,4.999994304251339,0.0,4.999994606516106
618,0.0,4.999994606516106,0.0,4.999994895435207
619,0.0,4.999994895435207,0.0,4.9999951714498945
620,0.0,4.9999951714498945,0.0,4.999995434993898
621,0.0,4.999995434993898,0.0,4.999995686493253
622,0.0,4.999995686493253,0.0,4.999995926366137
623,0.0,4.999995926366137,0.0,4.99999615502273
624,0.0,4.99999615502273,0.0,4.999996372865076
625,0.0,4.999996372865076,0.0,4.9999965802869655
626,0.0,4.9999965802869655,0.0,4.999996777673832
627,0.0,4.999996777673832,0.0,4.999996965402658
628,0.0,4.999996965402658,0.0,4.999997143841892
629,0.0,4.999997143841892,0.0,4.99999731335139
630,0.0,4.99999731335139,0.0,4.999997474282354
631,0.0,4.999997474282354,0.0,4.9999976269773
632,0.0,4.9999976269773,0.0,4.999997771770019
633,0.0,4.999997771770019,0.0,4.999997908985573
634,0.0,4.999997908985573,0.0,4.999998038940282
635,0.0,4.999998038940282,0.0,4.999998161941736


==> Data/academic_region_global.csv <==
index,x,y
0,-3.75,-3.75
1,-3.75,-3.25
2,-3.75,-2.75
3,-3.75,-2.25
4,-3.75,-1.75
5,-3.75,-1.25
6,-3.75,-0.75
7,-3.75,-0.25
32,-3.25,-3.75
33,-3.25,-3.25
34,-3.25,-2.75
35,-3.25,-2.25
36,-3.25,-1.75
37,-3.25,-1.25
38,-3.25,-0.75
39,-3.25,-0.25
64,-2.75,-3.75
65,-2.75,-3.25
66,-2.75,-2.75
67,-2.75,-2.25
68,-2.75,-1.75
69,-2.75,-1.25
70,-2.75,-0.75
71,-2.75,-0.25
96,-2.25,-3.75
97,-2.25,-3.25
98,-2.25,-2.75
99,-2.25,-2.25
100,-2.25,-1.75
101,-2.25,-1.25
102,-2.25,-0.75
103,-2.25,-0.25
128,-1.75,-3.75
129,-1.75,-3.25
130,-1.75,-2.75
131,-1.75,-2.25
132,-1.75,-1.75
133,-1.75,-1.25
134,-1.75,-0.75
135,-1.75,-0.25
160,-1.25,-3.75
161,-1.25,-3.25
162,-1.25,-2.75
163,-1.25,-2.25
164,-1.25,-1.75
165,-1.25,-1.25
166,-1.25,-0.75
167,-1.25,-0.25
192,-0.75,-3.75
193,-0.75,-3.25
194,-0.75,-2.75
195,-0.75,-2.25
196,-0.75,-1.75
197,-0.75,-1.25
198,-0.75,-0.75
199,-0.75,-0.25
224,-0.25,-3.75
225,-0.25,-3.25
226,-0.25,-2.75
227,-0.25,-2.25
228,-0.25,-1.75
229,-0.25,-1.25
230,-0.25,-0.75
231,-0.25,-0.25


==> Data/academic_region_global_2.csv <==
index,x,y
0,-3.75,-3.75
1,-3.75,-3.25
2,-3.75,-2.75
3,-3.75,-2.25
4,-3.75,-1.75
5,-3.75,-1.25
6,-3.75,-0.75
7,-3.75,-0.25
8,-3.75,0.25
9,-3.75,0.75
10,-3.75,1.25
11,-3.75,1.75
12,-3.75,2.25
13,-3.75,2.75
14,-3.75,3.25
15,-3.75,3.75
16,-3.75,4.25
17,-3.75,4.75
18,-3.75,5.25
19,-3.75,5.75
20,-3.75,6.25
21,-3.75,6.75
22,-3.75,7.25
23,-3.75,7.75
24,-3.75,8.25
32,-3.25,-3.75
33,-3.25,-3.25
34,-3.25,-2.75
35,-3.25,-2.25
36,-3.25,-1.75
37,-3.25,-1.25
38,-3.25,-0.75
39,-3.25,-0.25
40,-3.25,0.25
41,-3.25,0.75
42,-3.25,1.25
43,-3.25,1.75
44,-3.25,2.25
45,-3.25,2.75
46,-3.25,3.25
47,-3.25,3.75
48,-3.25,4.25
49,-3.25,4.75
50,-3.25,5.25
51,-3.25,5.75
52,-3.25,6.25
53,-3.25,6.75
54,-3.25,7.25
55,-3.25,7.75
64,-2.75,-3.75
65,-2.75,-3.25
66,-2.75,-2.75
67,-2.75,-2.25
68,-2.75,-1.75
69,-2.75,-1.25
70,-2.75,-0.75
71,-2.75,-0.25
72,-2.75,0.25
73,-2.75,0.75
74,-2.75,1.25
75,-2.75,1.75
76,-2.75,2.25
77,-2.75,2.75
78,-2.75,3.25
79,-2.75,3.75
80,-2.75,4.25
81,-2.75,4.75
82,-2.75,5.25
83,-2.75,5.75
84,-2.75,6.25
85,-2.75,6.75
86,-2.75,7.25
96,-2.25,-3.75
97,-2.25,-3.25
98,-2.25,-2.75
99,-2.25,-2.25
100,-2.25,-1.75
101,-2.25,-1.25
102,-2.25,-0.75
103,-2.25,-0.25
104,-2.25,0.25
105,-2.25,0.75
106,-2.25,1.25
107,-2.25,1.75
108,-2.25,2.25
109,-2.25,2.75
110,-2.25,3.25
111,-2.25,3.75
112,-2.25,4.25
113,-2.25,4.75
114,-2.25,5.25
115,-2.25,5.75
116,-2.25,6.25
117,-2.25,6.75
128,-1.75,-3.75
129,-1.75,-3.25
130,-1.75,-2.75
131,-1.75,-2.25
132,-1.75,-1.75
133,-1.75,-1.25
134,-1.75,-0.75
135,-1.75,-0.25
136,-1.75,0.25
137,-1.75,0.75
138,-1.75,1.25
139,-1.75,1.75
140,-1.75,2.25
141,-1.75,2.75
142,-1.75,3.25
143,-1.75,3.75
144,-1.75,4.25
145,-1.75,4.75
146,-1.75,5.25
147,-1.75,5.75
148,-1.75,6.25
160,-1.25,-3.75
161,-1.25,-3.25
162,-1.25,-2.75
163,-1.25,-2.25
164,-1.25,-1.75
165,-1.25,-1.25
166,-1.25,-0.75
167,-1.25,-0.25
168,-1.25,0.25
169,-1.25,0.75
170,-1.25,1.25
171,-1.25,1.75
172,-1.25,2.25
173,-1.25,2.75
174,-1.25,3.25
175,-1.25,3.75
176,-1.25,4.25
177,-1.25,4.75
178,-1.25,5.25
179,-1.25,5.75
192,-0.75,-3.75
193,-0.75,-3.25
194,-0.75,-2.75
195,-0.75,-2.25
196,-0.75,-1.75
197,-0.75,-1.25
198,-0.75,-0.75
199,-0.75,-0.25
200,-0.75,0.25
201,-0.75,0.75
202,-0.75,1.25
203,-0.75,1.75
204,-0.75,2.25
205,-0.75,2.75
206,-0.75,3.25
207,-0.75,3.75
208,-0.75,4.25
209,-0.75,4.75
210,-0.75,5.25
224,-0.25,-3.75
225,-0.25,-3.25
226,-0.25,-2.75
227,-0.25,-2.25
228,-0.25,-1.75
229,-0.25,-1.25
230,-0.25,-0.75
231,-0.25,-0.25
232,-0.25,0.25
233,-0.25,0.75
234,-0.25,1.25
235,-0.25,1.75
236,-0.25,2.25
237,-0.25,2.75
238,-0.25,3.25
239,-0.25,3.75
240,-0.25,4.25
241,-0.25,4.75
256,0.25,-3.75
257,0.25,-3.25
258,0.25,-2.75
259,0.25,-2.25
260,0.25,-1.75
261,0.25,-1.25
262,0.25,-0.75
263,0.25,-0.25
264,0.25,0.25
265,0.25,0.75
266,0.25,1.25
267,0.25,1.75
268,0.25,2.25
269,0.25,2.75
270,0.25,3.25
271,0.25,3.75
272,0.25,4.25
288,0.75,-3.75
289,0.75,-3.25
290,0.75,-2.75
291,0.75,-2.25
292,0.75,-1.75
293,0.75,-1.25
294,0.75,-0.75
295,0.75,-0.25
296,0.75,0.25
297,0.75,0.75
298,0.75,1.25
299,0.75,1.75
300,0.75,2.25
301,0.75,2.75
302,0.75,3.25
303,0.75,3.75
320,1.25,-3.75
321,1.25,-3.25
322,1.25,-2.75
323,1.25,-2.25
324,1.25,-1.75
325,1.25,-1.25
326,1.25,-0.75
327,1.25,-0.25
328,1.25,0.25
329,1.25,0.75
330,1.25,1.25
331,1.25,1.75
332,1.25,2.25
333,1.25,2.75
334,1.25,3.25
352,1.75,-3.75
353,1.75,-3.25
354,1.75,-2.75
355,1.75,-2.25
356,1.75,-1.75
357,1.75,-1.25
358,1.75,-0.75
359,1.75,-0.25
360,1.75,0.25
361,1.75,0.75
362,1.75,1.25
363,1.75,1.75
364,1.75,2.25
365,1.75,2.75
384,2.25,-3.75
385,2.25,-3.25
386,2.25,-2.75
387,2.25,-2.25
388,2.25,-1.75
389,2.25,-1.25
390,2.25,-0.75
391,2.25,-0.25
392,2.25,0.25
393,2.25,0.75
394,2.25,1.25
395,2.25,1.75
396,2.25,2.25
416,2.75,-3.75
417,2.75,-3.25
418,2.75,-2.75
419,2.75,-2.25
420,2.75,-1.75
421,2.75,-1.25
422,2.75,-0.75
423,2.75,-0.25
424,2.75,0.25
425,2.75,0.75
426,2.75,1.25
427,2.75,1.75
448,3.25,-3.75
449,3.25,-3.25
450,3.25,-2.75
451,3.25,-2.25
452,3.25,-1.75
453,3.25,-1.25
454,3.25,-0.75
455,3.25,-0.25
456,3.25,0.25
457,3.25,0.75
458,3.25,1.25
480,3.75,-3.75
481,3.75,-3.25
482,3.75,-2.75
483,3.75,-2.25
484,3.75,-1.75
485,3.75,-1.25
486,3.75,-0.75
487,3.75,-0.25
488,3.75,0.25
489,3.75,0.75
512,4.25,-3.75
513,4.25,-3.25
514,4.25,-2.75
515,4.25,-2.25
516,4.25,-1.75
517,4.25,-1.25
518,4.25,-0.75
519,4.25,-0.25
520,4.25,0.25
544,4.75,-3.75
545,4.75,-3.25
546,4.75,-2.75
547,4.75,-2.25
548,4.75,-1.75
549,4.75,-1.25
550,4.75,-0.75
551,4.75,-0.25
576,5.25,-3.75
577,5.25,-3.25
578,5.25,-2.75
579,5.25,-2.25
580,5.25,-1.75
581,5.25,-1.25
582,5.25,-0.75
608,5.75,-3.75
609,5.75,-3.25
610,5.75,-2.75
611,5.75,-2.25
612,5.75,-1.75
613,5.75,-1.25
640,6.25,-3.75
641,6.25,-3.25
642,6.25,-2.75
643,6.25,-2.25
644,6.25,-1.75
672,6.75,-3.75
673,6.75,-3.25
674,6.75,-2.75
675,6.75,-2.25
704,7.25,-3.75
705,7.25,-3.25
706,7.25,-2.75
736,7.75,-3.75
737,7.75,-3.25
768,8.25,-3.75


==> Data/academic_region_local.csv <==
index,x,y
8,-3.75,0.25
9,-3.75,0.75
10,-3.75,1.25
11,-3.75,1.75
12,-3.75,2.25
13,-3.75,2.75
14,-3.75,3.25
15,-3.75,3.75
16,-3.75,4.25
17,-3.75,4.75
18,-3.75,5.25
19,-3.75,5.75
20,-3.75,6.25
21,-3.75,6.75
22,-3.75,7.25
23,-3.75,7.75
24,-3.75,8.25
25,-3.75,8.75
26,-3.75,9.25
27,-3.75,9.75
28,-3.75,10.25
29,-3.75,10.75
30,-3.75,11.25
31,-3.75,11.75
40,-3.25,0.25
41,-3.25,0.75
42,-3.25,1.25
43,-3.25,1.75
44,-3.25,2.25
45,-3.25,2.75
46,-3.25,3.25
47,-3.25,3.75
48,-3.25,4.25
49,-3.25,4.75
50,-3.25,5.25
51,-3.25,5.75
52,-3.25,6.25
53,-3.25,6.75
54,-3.25,7.25
55,-3.25,7.75
56,-3.25,8.25
57,-3.25,8.75
58,-3.25,9.25
59,-3.25,9.75
60,-3.25,10.25
61,-3.25,10.75
62,-3.25,11.25
63,-3.25,11.75
72,-2.75,0.25
73,-2.75,0.75
74,-2.75,1.25
75,-2.75,1.75
76,-2.75,2.25
77,-2.75,2.75
78,-2.75,3.25
79,-2.75,3.75
80,-2.75,4.25
81,-2.75,4.75
82,-2.75,5.25
83,-2.75,5.75
84,-2.75,6.25
85,-2.75,6.75
86,-2.75,7.25
87,-2.75,7.75
88,-2.75,8.25
89,-2.75,8.75
90,-2.75,9.25
91,-2.75,9.75
92,-2.75,10.25
93,-2.75,10.75
94,-2.75,11.25
95,-2.75,11.75
104,-2.25,0.25
105,-2.25,0.75
106,-2.25,1.25
107,-2.25,1.75
108,-2.25,2.25
109,-2.25,2.75
110,-2.25,3.25
111,-2.25,3.75
112,-2.25,4.25
113,-2.25,4.75
114,-2.25,5.25
115,-2.25,5.75
116,-2.25,6.25
117,-2.25,6.75
118,-2.25,7.25
119,-2.25,7.75
120,-2.25,8.25
121,-2.25,8.75
122,-2.25,9.25
123,-2.25,9.75
124,-2.25,10.25
125,-2.25,10.75
126,-2.25,11.25
127,-2.25,11.75
136,-1.75,0.25
137,-1.75,0.75
138,-1.75,1.25
139,-1.75,1.75
140,-1.75,2.25
141,-1.75,2.75
142,-1.75,3.25
143,-1.75,3.75
144,-1.75,4.25
145,-1.75,4.75
146,-1.75,5.25
147,-1.75,5.75
148,-1.75,6.25
149,-1.75,6.75
150,-1.75,7.25
151,-1.75,7.75
152,-1.75,8.25
153,-1.75,8.75
154,-1.75,9.25
155,-1.75,9.75
156,-1.75,10.25
157,-1.75,10.75
158,-1.75,11.25
159,-1.75,11.75
168,-1.25,0.25
169,-1.25,0.75
170,-1.25,1.25
171,-1.25,1.75
172,-1.25,2.25
173,-1.25,2.75
174,-1.25,3.25
175,-1.25,3.75
176,-1.25,4.25
177,-1.25,4.75
178,-1.25,5.25
179,-1.25,5.75
180,-1.25,6.25
181,-1.25,6.75
182,-1.25,7.25
183,-1.25,7.75
184,-1.25,8.25
185,-1.25,8.75
186,-1.25,9.25
187,-1.25,9.75
188,-1.25,10.25
189,-1.25,10.75
190,-1.25,11.25
191,-1.25,11.75
200,-0.75,0.25
201,-0.75,0.75
202,-0.75,1.25
203,-0.75,1.75
204,-0.75,2.25
205,-0.75,2.75
206,-0.75,3.25
207,-0.75,3.75
208,-0.75,4.25
209,-0.75,4.75
210,-0.75,5.25
211,-0.75,5.75
212,-0.75,6.25
213,-0.75,6.75
214,-0.75,7.25
215,-0.75,7.75
216,-0.75,8.25
217,-0.75,8.75
218,-0.75,9.25
219,-0.75,9.75
220,-0.75,10.25
221,-0.75,10.75
222,-0.75,11.25
223,-0.75,11.75
232,-0.25,0.25
233,-0.25,0.75
234,-0.25,1.25
235,-0.25,1.75
236,-0.25,2.25
237,-0.25,2.75
238,-0.25,3.25
239,-0.25,3.75
240,-0.25,4.25
241,-0.25,4.75
242,-0.25,5.25
243,-0.25,5.75
244,-0.25,6.25
245,-0.25,6.75
246,-0.25,7.25
247,-0.25,7.75
248,-0.25,8.25
249,-0.25,8.75
250,-0.25,9.25
251,-0.25,9.75
252,-0.25,10.25
253,-0.25,10.75
254,-0.25,11.25
255,-0.25,11.75
256,0.25,-3.75
257,0.25,-3.25
258,0.25,-2.75
259,0.25,-2.25
260,0.25,-1.75
261,0.25,-1.25
262,0.25,-0.75
263,0.25,-0.25
264,0.25,0.25
265,0.25,0.75
266,0.25,1.25
267,0.25,1.75
268,0.25,2.25
269,0.25,2.75
270,0.25,3.25
271,0.25,3.75
272,0.25,4.25
273,0.25,4.75
274,0.25,5.25
275,0.25,5.75
276,0.25,6.25
277,0.25,6.75
278,0.25,7.25
279,0.25,7.75
280,0.25,8.25
281,0.25,8.75
282,0.25,9.25
283,0.25,9.75
284,0.25,10.25
285,0.25,10.75
286,0.25,11.25
287,0.25,11.75
288,0.75,-3.75
289,0.75,-3.25
290,0.75,-2.75
291,0.75,-2.25
292,0.75,-1.75
293,0.75,-1.25
294,0.75,-0.75
295,0.75,-0.25
296,0.75,0.25
297,0.75,0.75
298,0.75,1.25
299,0.75,1.75
300,0.75,2.25
301,0.75,2.75
302,0.75,3.25
303,0.75,3.75
304,0.75,4.25
305,0.75,4.75
306,0.75,5.25
307,0.75,5.75
308,0.75,6.25
309,0.75,6.75
310,0.75,7.25
311,0.75,7.75
312,0.75,8.25
313,0.75,8.75
314,0.75,9.25
315,0.75,9.75
316,0.75,10.25
317,0.75,10.75
318,0.75,11.25
319,0.75,11.75
320,1.25,-3.75
321,1.25,-3.25
322,1.25,-2.75
323,1.25,-2.25
324,1.25,-1.75
325,1.25,-1.25
326,1.25,-0.75
327,1.25,-0.25
328,1.25,0.25
329,1.25,0.75
330,1.25,1.25
331,1.25,1.75
332,1.25,2.25
333,1.25,2.75
334,1.25,3.25
335,1.25,3.75
336,1.25,4.25
337,1.25,4.75
338,1.25,5.25
339,1.25,5.75
340,1.25,6.25
341,1.25,6.75
342,1.25,7.25
343,1.25,7.75
344,1.25,8.25
345,1.25,8.75
346,1.25,9.25
347,1.25,9.75
348,1.25,10.25
349,1.25,10.75
350,1.25,11.25
351,1.25,11.75
352,1.75,-3.75
353,1.75,-3.25
354,1.75,-2.75
355,1.75,-2.25
356,1.75,-1.75
357,1.75,-1.25
358,1.75,-0.75
359,1.75,-0.25
360,1.75,0.25
361,1.75,0.75
362,1.75,1.25
363,1.75,1.75
364,1.75,2.25
365,1.75,2.75
366,1.75,3.25
367,1.75,3.75
368,1.75,4.25
369,1.75,4.75
370,1.75,5.25
371,1.75,5.75
372,1.75,6.25
373,1.75,6.75
374,1.75,7.25
375,1.75,7.75
376,1.75,8.25
377,1.75,8.75
378,1.75,9.25
379,1.75,9.75
380,1.75,10.25
381,1.75,10.75
382,1.75,11.25
383,1.75,11.75
384,2.25,-3.75
385,2.25,-3.25
386,2.25,-2.75
387,2.25,-2.25
388,2.25,-1.75
389,2.25,-1.25
390,2.25,-0.75
391,2.25,-0.25
392,2.25,0.25
393,2.25,0.75
394,2.25,1.25
395,2.25,1.75
396,2.25,2.25
397,2.25,2.75
398,2.25,3.25
399,2.25,3.75
400,2.25,4.25
401,2.25,4.75
402,2.25,5.25
403,2.25,5.75
404,2.25,6.25
405,2.25,6.75
406,2.25,7.25
407,2.25,7.75
408,2.25,8.25
409,2.25,8.75
410,2.25,9.25
411,2.25,9.75
412,2.25,10.25
413,2.25,10.75
414,2.25,11.25
415,2.25,11.75
416,2.75,-3.75
417,2.75,-3.25
418,2.75,-2.75
419,2.75,-2.25
420,2.75,-1.75
421,2.75,-1.25
422,2.75,-0.75
423,2.75,-0.25
424,2.75,0.25
425,2.75,0.75
426,2.75,1.25
427,2.75,1.75
428,2.75,2.25
429,2.75,2.75
430,2.75,3.25
431,2.75,3.75
432,2.75,4.25
433,2.75,4.75
434,2.75,5.25
435,2.75,5.75
436,2.75,6.25
437,2.75,6.75
438,2.75,7.25
439,2.75,7.75
440,2.75,8.25
441,2.75,8.75
442,2.75,9.25
443,2.75,9.75
444,2.75,10.25
445,2.75,10.75
446,2.75,11.25
447,2.75,11.75
448,3.25,-3.75
449,3.25,-3.25
450,3.25,-2.75
451,3.25,-2.25
452,3.25,-1.75
453,3.25,-1.25
454,3.25,-0.75
455,3.25,-0.25
456,3.25,0.25
457,3.25,0.75
458,3.25,1.25
459,3.25,1.75
460,3.25,2.25
461,3.25,2.75
462,3.25,3.25
463,3.25,3.75
464,3.25,4.25
465,3.25,4.75
466,3.25,5.25
467,3.25,5.75
468,3.25,6.25
469,3.25,6.75
470,3.25,7.25
471,3.25,7.75
472,3.25,8.25
473,3.25,8.75
474,3.25,9.25
475,3.25,9.75
476,3.25,10.25
477,3.25,10.75
478,3.25,11.25
479,3.25,11.75
480,3.75,-3.75
481,3.75,-3.25
482,3.75,-2.75
483,3.75,-2.25
484,3.75,-1.75
485,3.75,-1.25
486,3.75,-0.75
487,3.75,-0.25
488,3.75,0.25
489,3.75,0.75
490,3.75,1.25
491,3.75,1.75
492,3.75,2.25
493,3.75,2.75
494,3.75,3.25
495,3.75,3.75
496,3.75,4.25
497,3.75,4.75
498,3.75,5.25
499,3.75,5.75
500,3.75,6.25
501,3.75,6.75
502,3.75,7.25
503,3.75,7.75
504,3.75,8.25
505,3.75,8.75
506,3.75,9.25
507,3.75,9.75
508,3.75,10.25
509,3.75,10.75
510,3.75,11.25
511,3.75,11.75
512,4.25,-3.75
513,4.25,-3.25
514,4.25,-2.75
515,4.25,-2.25
516,4.25,-1.75
517,4.25,-1.25
518,4.25,-0.75
519,4.25,-0.25
520,4.25,0.25
521,4.25,0.75
522,4.25,1.25
523,4.25,1.75
524,4.25,2.25
525,4.25,2.75
526,4.25,3.25
527,4.25,3.75
528,4.25,4.25
529,4.25,4.75
530,4.25,5.25
531,4.25,5.75
532,4.25,6.25
533,4.25,6.75
534,4.25,7.25
535,4.25,7.75
536,4.25,8.25
537,4.25,8.75
538,4.25,9.25
539,4.25,9.75
540,4.25,10.25
541,4.25,10.75
542,4.25,11.25
543,4.25,11.75
544,4.75,-3.75
545,4.75,-3.25
546,4.75,-2.75
547,4.75,-2.25
548,4.75,-1.75
549,4.75,-1.25
550,4.75,-0.75
551,4.75,-0.25
552,4.75,0.25
553,4.75,0.75
554,4.75,1.25
555,4.75,1.75
556,4.75,2.25
557,4.75,2.75
558,4.75,3.25
559,4.75,3.75
560,4.75,4.25
561,4.75,4.75
562,4.75,5.25
563,4.75,5.75
564,4.75,6.25
565,4.75,6.75
566,4.75,7.25
567,4.75,7.75
568,4.75,8.25
569,4.75,8.75
570,4.75,9.25
571,4.75,9.75
572,4.75,10.25
573,4.75,10.75
574,4.75,11.25
575,4.75,11.75
576,5.25,-3.75
577,5.25,-3.25
578,5.25,-2.75
579,5.25,-2.25
580,5.25,-1.75
581,5.25,-1.25
582,5.25,-0.75
583,5.25,-0.25
584,5.25,0.25
585,5.25,0.75
586,5.25,1.25
587,5.25,1.75
588,5.25,2.25
589,5.25,2.75
590,5.25,3.25
591,5.25,3.75
592,5.25,4.25
593,5.25,4.75
594,5.25,5.25
595,5.25,5.75
596,5.25,6.25
597,5.25,6.75
598,5.25,7.25
599,5.25,7.75
600,5.25,8.25
601,5.25,8.75
602,5.25,9.25
603,5.25,9.75
604,5.25,10.25
605,5.25,10.75
606,5.25,11.25
607,5.25,11.75
608,5.75,-3.75
609,5.75,-3.25
610,5.75,-2.75
611,5.75,-2.25
612,5.75,-1.75
613,5.75,-1.25
614,5.75,-0.75
615,5.75,-0.25
616,5.75,0.25
617,5.75,0.75
618,5.75,1.25
619,5.75,1.75
620,5.75,2.25
621,5.75,2.75
622,5.75,3.25
623,5.75,3.75
624,5.75,4.25
625,5.75,4.75
626,5.75,5.25
627,5.75,5.75
628,5.75,6.25
629,5.75,6.75
630,5.75,7.25
631,5.75,7.75
632,5.75,8.25
633,5.75,8.75
634,5.75,9.25
635,5.75,9.75
636,5.75,10.25
637,5.75,10.75
638,5.75,11.25
639,5.75,11.75
640,6.25,-3.75
641,6.25,-3.25
642,6.25,-2.75
643,6.25,-2.25
644,6.25,-1.75
645,6.25,-1.25
646,6.25,-0.75
647,6.25,-0.25
648,6.25,0.25
649,6.25,0.75
650,6.25,1.25
651,6.25,1.75
652,6.25,2.25
653,6.25,2.75
654,6.25,3.25
655,6.25,3.75
656,6.25,4.25
657,6.25,4.75
658,6.25,5.25
659,6.25,5.75
660,6.25,6.25
661,6.25,6.75
662,6.25,7.25
663,6.25,7.75
664,6.25,8.25
665,6.25,8.75
666,6.25,9.25
667,6.25,9.75
668,6.25,10.25
669,6.25,10.75
670,6.25,11.25
671,6.25,11.75
672,6.75,-3.75
673,6.75,-3.25
674,6.75,-2.75
675,6.75,-2.25
676,6.75,-1.75
677,6.75,-1.25
678,6.75,-0.75
679,6.75,-0.25
680,6.75,0.25
681,6.75,0.75
682,6.75,1.25
683,6.75,1.75
684,6.75,2.25
685,6.75,2.75
686,6.75,3.25
687,6.75,3.75
688,6.75,4.25
689,6.75,4.75
690,6.75,5.25
691,6.75,5.75
692,6.75,6.25
693,6.75,6.75
694,6.75,7.25
695,6.75,7.75
696,6.75,8.25
697,6.75,8.75
698,6.75,9.25
699,6.75,9.75
700,6.75,10.25
701,6.75,10.75
702,6.75,11.25
703,6.75,11.75
704,7.25,-3.75
705,7.25,-3.25
706,7.25,-2.75
707,7.25,-2.25
708,7.25,-1.75
709,7.25,-1.25
710,7.25,-0.75
711,7.25,-0.25
712,7.25,0.25
713,7.25,0.75
714,7.25,1.25
715,7.25,1.75
716,7.25,2.25
717,7.25,2.75
718,7.25,3.25
719,7.25,3.75
720,7.25,4.25
721,7.25,4.75
722,7.25,5.25
723,7.25,5.75
724,7.25,6.25
725,7.25,6.75
726,7.25,7.25
727,7.25,7.75
728,7.25,8.25
729,7.25,8.75
730,7.25,9.25
731,7.25,9.75
732,7.25,10.25
733,7.25,10.75
734,7.25,11.25
735,7.25,11.75
736,7.75,-3.75
737,7.75,-3.25
738,7.75,-2.75
739,7.75,-2.25
740,7.75,-1.75
741,7.75,-1.25
742,7.75,-0.75
743,7.75,-0.25
744,7.75,0.25
745,7.75,0.75
746,7.75,1.25
747,7.75,1.75
748,7.75,2.25
749,7.75,2.75
750,7.75,3.25
751,7.75,3.75
752,7.75,4.25
753,7.75,4.75
754,7.75,5.25
755,7.75,5.75
756,7.75,6.25
757,7.75,6.75
758,7.75,7.25
759,7.75,7.75
760,7.75,8.25
761,7.75,8.75
762,7.75,9.25
763,7.75,9.75
764,7.75,10.25
765,7.75,10.75
766,7.75,11.25
767,7.75,11.75
768,8.25,-3.75
769,8.25,-3.25
770,8.25,-2.75
771,8.25,-2.25
772,8.25,-1.75
773,8.25,-1.25
774,8.25,-0.75
775,8.25,-0.25
776,8.25,0.25
777,8.25,0.75
778,8.25,1.25
779,8.25,1.75
780,8.25,2.25
781,8.25,2.75
782,8.25,3.25
783,8.25,3.75
784,8.25,4.25
785,8.25,4.75
786,8.25,5.25
787,8.25,5.75
788,8.25,6.25
789,8.25,6.75
790,8.25,7.25
791,8.25,7.75
792,8.25,8.25
793,8.25,8.75
794,8.25,9.25
795,8.25,9.75
796,8.25,10.25
797,8.25,10.75
798,8.25,11.25
799,8.25,11.75
800,8.75,-3.75
801,8.75,-3.25
802,8.75,-2.75
803,8.75,-2.25
804,8.75,-1.75
805,8.75,-1.25
806,8.75,-0.75
807,8.75,-0.25
808,8.75,0.25
809,8.75,0.75
810,8.75,1.25
811,8.75,1.75
812,8.75,2.25
813,8.75,2.75
814,8.75,3.25
815,8.75,3.75
816,8.75,4.25
817,8.75,4.75
818,8.75,5.25
819,8.75,5.75
820,8.75,6.25
821,8.75,6.75
822,8.75,7.25
823,8.75,7.75
824,8.75,8.25
825,8.75,8.75
826,8.75,9.25
827,8.75,9.75
828,8.75,10.25
829,8.75,10.75
830,8.75,11.25
831,8.75,11.75
832,9.25,-3.75
833,9.25,-3.25
834,9.25,-2.75
835,9.25,-2.25
836,9.25,-1.75
837,9.25,-1.25
838,9.25,-0.75
839,9.25,-0.25
840,9.25,0.25
841,9.25,0.75
842,9.25,1.25
843,9.25,1.75
844,9.25,2.25
845,9.25,2.75
846,9.25,3.25
847,9.25,3.75
848,9.25,4.25
849,9.25,4.75
850,9.25,5.25
851,9.25,5.75
852,9.25,6.25
853,9.25,6.75
854,9.25,7.25
855,9.25,7.75
856,9.25,8.25
857,9.25,8.75
858,9.25,9.25
859,9.25,9.75
860,9.25,10.25
861,9.25,10.75
862,9.25,11.25
863,9.25,11.75
864,9.75,-3.75
865,9.75,-3.25
866,9.75,-2.75
867,9.75,-2.25
868,9.75,-1.75
869,9.75,-1.25
870,9.75,-0.75
871,9.75,-0.25
872,9.75,0.25
873,9.75,0.75
874,9.75,1.25
875,9.75,1.75
876,9.75,2.25
877,9.75,2.75
878,9.75,3.25
879,9.75,3.75
880,9.75,4.25
881,9.75,4.75
882,9.75,5.25
883,9.75,5.75
884,9.75,6.25
885,9.75,6.75
886,9.75,7.25
887,9.75,7.75
888,9.75,8.25
889,9.75,8.75
890,9.75,9.25
891,9.75,9.75
892,9.75,10.25
893,9.75,10.75
894,9.75,11.25
895,9.75,11.75
896,10.25,-3.75
897,10.25,-3.25
898,10.25,-2.75
899,10.25,-2.25
900,10.25,-1.75
901,10.25,-1.25
902,10.25,-0.75
903,10.25,-0.25
904,10.25,0.25
905,10.25,0.75
906,10.25,1.25
907,10.25,1.75
908,10.25,2.25
909,10.25,2.75
910,10.25,3.25
911,10.25,3.75
912,10.25,4.25
913,10.25,4.75
914,10.25,5.25
915,10.25,5.75
916,10.25,6.25
917,10.25,6.75
918,10.25,7.25
919,10.25,7.75
920,10.25,8.25
921,10.25,8.75
922,10.25,9.25
923,10.25,9.75
924,10.25,10.25
925,10.25,10.75
926,10.25,11.25
927,10.25,11.75
928,10.75,-3.75
929,10.75,-3.25
930,10.75,-2.75
931,10.75,-2.25
932,10.75,-1.75
933,10.75,-1.25
934,10.75,-0.75
935,10.75,-0.25
936,10.75,0.25
937,10.75,0.75
938,10.75,1.25
939,10.75,1.75
940,10.75,2.25
941,10.75,2.75
942,10.75,3.25
943,10.75,3.75
944,10.75,4.25
945,10.75,4.75
946,10.75,5.25
947,10.75,5.75
948,10.75,6.25
949,10.75,6.75
950,10.75,7.25
951,10.75,7.75
952,10.75,8.25
953,10.75,8.75
954,10.75,9.25
955,10.75,9.75
956,10.75,10.25
957,10.75,10.75
958,10.75,11.25
959,10.75,11.75
960,11.25,-3.75
961,11.25,-3.25
962,11.25,-2.75
963,11.25,-2.25
964,11.25,-1.75
965,11.25,-1.25
966,11.25,-0.75
967,11.25,-0.25
968,11.25,0.25
969,11.25,0.75
970,11.25,1.25
971,11.25,1.75
972,11.25,2.25
973,11.25,2.75
974,11.25,3.25
975,11.25,3.75
976,11.25,4.25
977,11.25,4.75
978,11.25,5.25
979,11.25,5.75
980,11.25,6.25
981,11.25,6.75
982,11.25,7.25
983,11.25,7.75
984,11.25,8.25
985,11.25,8.75
986,11.25,9.25
987,11.25,9.75
988,11.25,10.25
989,11.25,10.75
990,11.25,11.25
991,11.25,11.75
992,11.75,-3.75
993,11.75,-3.25
994,11.75,-2.75
995,11.75,-2.25
996,11.75,-1.75
997,11.75,-1.25
998,11.75,-0.75
999,11.75,-0.25
1000,11.75,0.25
1001,11.75,0.75
1002,11.75,1.25
1003,11.75,1.75
1004,11.75,2.25
1005,11.75,2.75
1006,11.75,3.25
1007,11.75,3.75
1008,11.75,4.25
1009,11.75,4.75
1010,11.75,5.25
1011,11.75,5.75
1012,11.75,6.25
1013,11.75,6.75
1014,11.75,7.25
1015,11.75,7.75
1016,11.75,8.25
1017,11.75,8.75
1018,11.75,9.25
1019,11.75,9.75
1020,11.75,10.25
1021,11.75,10.75
1022,11.75,11.25
1023,11.75,11.75


==> Data/academic_region_local_2.csv <==
index,x,y
25,-3.75,8.75
26,-3.75,9.25
27,-3.75,9.75
28,-3.75,10.25
29,-3.75,10.75
30,-3.75,11.25
31,-3.75,11.75
56,-3.25,8.25
57,-3.25,8.75
58,-3.25,9.25
59,-3.25,9.75
60,-3.25,10.25
61,-3.25,10.75
62,-3.25,11.25
63,-3.25,11.75
87,-2.75,7.75
88,-2.75,8.25
89,-2.75,8.75
90,-2.75,9.25
91,-2.75,9.75
92,-2.75,10.25
93,-2.75,10.75
94,-2.75,11.25
95,-2.75,11.75
118,-2.25,7.25
119,-2.25,7.75
120,-2.25,8.25
121,-2.25,8.75
122,-2.25,9.25
123,-2.25,9.75
124,-2.25,10.25
125,-2.25,10.75
126,-2.25,11.25
127,-2.25,11.75
149,-1.75,6.75
150,-1.75,7.25
151,-1.75,7.75
152,-1.75,8.25
153,-1.75,8.75
154,-1.75,9.25
155,-1.75,9.75
156,-1.75,10.25
157,-1.75,10.75
158,-1.75,11.25
159,-1.75,11.75
180,-1.25,6.25
181,-1.25,6.75
182,-1.25,7.25
183,-1.25,7.75
184,-1.25,8.25
185,-1.25,8.75
186,-1.25,9.25
187,-1.25,9.75
188,-1.25,10.25
189,-1.25,10.75
190,-1.25,11.25
191,-1.25,11.75
211,-0.75,5.75
212,-0.75,6.25
213,-0.75,6.75
214,-0.75,7.25
215,-0.75,7.75
216,-0.75,8.25
217,-0.75,8.75
218,-0.75,9.25
219,-0.75,9.75
220,-0.75,10.25
221,-0.75,10.75
222,-0.75,11.25
223,-0.75,11.75
242,-0.25,5.25
243,-0.25,5.75
244,-0.25,6.25
245,-0.25,6.75
246,-0.25,7.25
247,-0.25,7.75
248,-0.25,8.25
249,-0.25,8.75
250,-0.25,9.25
251,-0.25,9.75
252,-0.25,10.25
253,-0.25,10.75
254,-0.25,11.25
255,-0.25,11.75
273,0.25,4.75
274,0.25,5.25
275,0.25,5.75
276,0.25,6.25
277,0.25,6.75
278,0.25,7.25
279,0.25,7.75
280,0.25,8.25
281,0.25,8.75
282,0.25,9.25
283,0.25,9.75
284,0.25,10.25
285,0.25,10.75
286,0.25,11.25
287,0.25,11.75
304,0.75,4.25
305,0.75,4.75
306,0.75,5.25
307,0.75,5.75
308,0.75,6.25
309,0.75,6.75
310,0.75,7.25
311,0.75,7.75
312,0.75,8.25
313,0.75,8.75
314,0.75,9.25
315,0.75,9.75
316,0.75,10.25
317,0.75,10.75
318,0.75,11.25
319,0.75,11.75
335,1.25,3.75
336,1.25,4.25
337,1.25,4.75
338,1.25,5.25
339,1.25,5.75
340,1.25,6.25
341,1.25,6.75
342,1.25,7.25
343,1.25,7.75
344,1.25,8.25
345,1.25,8.75
346,1.25,9.25
347,1.25,9.75
348,1.25,10.25
349,1.25,10.75
350,1.25,11.25
351,1.25,11.75
366,1.75,3.25
367,1.75,3.75
368,1.75,4.25
369,1.75,4.75
370,1.75,5.25
371,1.75,5.75
372,1.75,6.25
373,1.75,6.75
374,1.75,7.25
375,1.75,7.75
376,1.75,8.25
377,1.75,8.75
378,1.75,9.25
379,1.75,9.75
380,1.75,10.25
381,1.75,10.75
382,1.75,11.25
383,1.75,11.75
397,2.25,2.75
398,2.25,3.25
399,2.25,3.75
400,2.25,4.25
401,2.25,4.75
402,2.25,5.25
403,2.25,5.75
404,2.25,6.25
405,2.25,6.75
406,2.25,7.25
407,2.25,7.75
408,2.25,8.25
409,2.25,8.75
410,2.25,9.25
411,2.25,9.75
412,2.25,10.25
413,2.25,10.75
414,2.25,11.25
415,2.25,11.75
428,2.75,2.25
429,2.75,2.75
430,2.75,3.25
431,2.75,3.75
432,2.75,4.25
433,2.75,4.75
434,2.75,5.25
435,2.75,5.75
436,2.75,6.25
437,2.75,6.75
438,2.75,7.25
439,2.75,7.75
440,2.75,8.25
441,2.75,8.75
442,2.75,9.25
443,2.75,9.75
444,2.75,10.25
445,2.75,10.75
446,2.75,11.25
447,2.75,11.75
459,3.25,1.75
460,3.25,2.25
461,3.25,2.75
462,3.25,3.25
463,3.25,3.75
464,3.25,4.25
465,3.25,4.75
466,3.25,5.25
467,3.25,5.75
468,3.25,6.25
469,3.25,6.75
470,3.25,7.25
471,3.25,7.75
472,3.25,8.25
473,3.25,8.75
474,3.25,9.25
475,3.25,9.75
476,3.25,10.25
477,3.25,10.75
478,3.25,11.25
479,3.25,11.75
490,3.75,1.25
491,3.75,1.75
492,3.75,2.25
493,3.75,2.75
494,3.75,3.25
495,3.75,3.75
496,3.75,4.25
497,3.75,4.75
498,3.75,5.25
499,3.75,5.75
500,3.75,6.25
501,3.75,6.75
502,3.75,7.25
503,3.75,7.75
504,3.75,8.25
505,3.75,8.75
506,3.75,9.25
507,3.75,9.75
508,3.75,10.25
509,3.75,10.75
510,3.75,11.25
511,3.75,11.75
521,4.25,0.75
522,4.25,1.25
523,4.25,1.75
524,4.25,2.25
525,4.25,2.75
526,4.25,3.25
527,4.25,3.75
528,4.25,4.25
529,4.25,4.75
530,4.25,5.25
531,4.25,5.75
532,4.25,6.25
533,4.25,6.75
534,4.25,7.25
535,4.25,7.75
536,4.25,8.25
537,4.25,8.75
538,4.25,9.25
539,4.25,9.75
540,4.25,10.25
541,4.25,10.75
542,4.25,11.25
543,4.25,11.75
552,4.75,0.25
553,4.75,0.75
554,4.75,1.25
555,4.75,1.75
556,4.75,2.25
557,4.75,2.75
558,4.75,3.25
559,4.75,3.75
560,4.75,4.25
561,4.75,4.75
562,4.75,5.25
563,4.75,5.75
564,4.75,6.25
565,4.75,6.75
566,4.75,7.25
567,4.75,7.75
568,4.75,8.25
569,4.75,8.75
570,4.75,9.25
571,4.75,9.75
572,4.75,10.25
573,4.75,10.75
574,4.75,11.25
575,4.75,11.75
583,5.25,-0.25
584,5.25,0.25
585,5.25,0.75
586,5.25,1.25
587,5.25,1.75
588,5.25,2.25
589,5.25,2.75
590,5.25,3.25
591,5.25,3.75
592,5.25,4.25
593,5.25,4.75
594,5.25,5.25
595,5.25,5.75
596,5.25,6.25
597,5.25,6.75
598,5.25,7.25
599,5.25,7.75
600,5.25,8.25
601,5.25,8.75
602,5.25,9.25
603,5.25,9.75
604,5.25,10.25
605,5.25,10.75
606,5.25,11.25
607,5.25,11.75
614,5.75,-0.75
615,5.75,-0.25
616,5.75,0.25
617,5.75,0.75
618,5.75,1.25
619,5.75,1.75
620,5.75,2.25
621,5.75,2.75
622,5.75,3.25
623,5.75,3.75
624,5.75,4.25
625,5.75,4.75
626,5.75,5.25
627,5.75,5.75
628,5.75,6.25
629,5.75,6.75
630,5.75,7.25
631,5.75,7.75
632,5.75,8.25
633,5.75,8.75
634,5.75,9.25
635,5.75,9.75
636,5.75,10.25
637,5.75,10.75
638,5.75,11.25
639,5.75,11.75
645,6.25,-1.25
646,6.25,-0.75
647,6.25,-0.25
648,6.25,0.25
649,6.25,0.75
650,6.25,1.25
651,6.25,1.75
652,6.25,2.25
653,6.25,2.75
654,6.25,3.25
655,6.25,3.75
656,6.25,4.25
657,6.25,4.75
658,6.25,5.25
659,6.25,5.75
660,6.25,6.25
661,6.25,6.75
662,6.25,7.25
663,6.25,7.75
664,6.25,8.25
665,6.25,8.75
666,6.25,9.25
667,6.25,9.75
668,6.25,10.25
669,6.25,10.75
670,6.25,11.25
671,6.25,11.75
676,6.75,-1.75
677,6.75,-1.25
678,6.75,-0.75
679,6.75,-0.25
680,6.75,0.25
681,6.75,0.75
682,6.75,1.25
683,6.75,1.75
684,6.75,2.25
685,6.75,2.75
686,6.75,3.25
687,6.75,3.75
688,6.75,4.25
689,6.75,4.75
690,6.75,5.25
691,6.75,5.75
692,6.75,6.25
693,6.75,6.75
694,6.75,7.25
695,6.75,7.75
696,6.75,8.25
697,6.75,8.75
698,6.75,9.25
699,6.75,9.75
700,6.75,10.25
701,6.75,10.75
702,6.75,11.25
703,6.75,11.75
707,7.25,-2.25
708,7.25,-1.75
709,7.25,-1.25
710,7.25,-0.75
711,7.25,-0.25
712,7.25,0.25
713,7.25,0.75
714,7.25,1.25
715,7.25,1.75
716,7.25,2.25
717,7.25,2.75
718,7.25,3.25
719,7.25,3.75
720,7.25,4.25
721,7.25,4.75
722,7.25,5.25
723,7.25,5.75
724,7.25,6.25
725,7.25,6.75
726,7.25,7.25
727,7.25,7.75
728,7.25,8.25
729,7.25,8.75
730,7.25,9.25
731,7.25,9.75
732,7.25,10.25
733,7.25,10.75
734,7.25,11.25
735,7.25,11.75
738,7.75,-2.75
739,7.75,-2.25
740,7.75,-1.75
741,7.75,-1.25
742,7.75,-0.75
743,7.75,-0.25
744,7.75,0.25
745,7.75,0.75
746,7.75,1.25
747,7.75,1.75
748,7.75,2.25
749,7.75,2.75
750,7.75,3.25
751,7.75,3.75
752,7.75,4.25
753,7.75,4.75
754,7.75,5.25
755,7.75,5.75
756,7.75,6.25
757,7.75,6.75
758,7.75,7.25
759,7.75,7.75
760,7.75,8.25
761,7.75,8.75
762,7.75,9.25
763,7.75,9.75
764,7.75,10.25
765,7.75,10.75
766,7.75,11.25
767,7.75,11.75
769,8.25,-3.25
770,8.25,-2.75
771,8.25,-2.25
772,8.25,-1.75
773,8.25,-1.25
774,8.25,-0.75
775,8.25,-0.25
776,8.25,0.25
777,8.25,0.75
778,8.25,1.25
779,8.25,1.75
780,8.25,2.25
781,8.25,2.75
782,8.25,3.25
783,8.25,3.75
784,8.25,4.25
785,8.25,4.75
786,8.25,5.25
787,8.25,5.75
788,8.25,6.25
789,8.25,6.75
790,8.25,7.25
791,8.25,7.75
792,8.25,8.25
793,8.25,8.75
794,8.25,9.25
795,8.25,9.75
796,8.25,10.25
797,8.25,10.75
798,8.25,11.25
799,8.25,11.75
800,8.75,-3.75
801,8.75,-3.25
802,8.75,-2.75
803,8.75,-2.25
804,8.75,-1.75
805,8.75,-1.25
806,8.75,-0.75
807,8.75,-0.25
808,8.75,0.25
809,8.75,0.75
810,8.75,1.25
811,8.75,1.75
812,8.75,2.25
813,8.75,2.75
814,8.75,3.25
815,8.75,3.75
816,8.75,4.25
817,8.75,4.75
818,8.75,5.25
819,8.75,5.75
820,8.75,6.25
821,8.75,6.75
822,8.75,7.25
823,8.75,7.75
824,8.75,8.25
825,8.75,8.75
826,8.75,9.25
827,8.75,9.75
828,8.75,10.25
829,8.75,10.75
830,8.75,11.25
831,8.75,11.75
832,9.25,-3.75
833,9.25,-3.25
834,9.25,-2.75
835,9.25,-2.25
836,9.25,-1.75
837,9.25,-1.25
838,9.25,-0.75
839,9.25,-0.25
840,9.25,0.25
841,9.25,0.75
842,9.25,1.25
843,9.25,1.75
844,9.25,2.25
845,9.25,2.75
846,9.25,3.25
847,9.25,3.75
848,9.25,4.25
849,9.25,4.75
850,9.25,5.25
851,9.25,5.75
852,9.25,6.25
853,9.25,6.75
854,9.25,7.25
855,9.25,7.75
856,9.25,8.25
857,9.25,8.75
858,9.25,9.25
859,9.25,9.75
860,9.25,10.25
861,9.25,10.75
862,9.25,11.25
863,9.25,11.75
864,9.75,-3.75
865,9.75,-3.25
866,9.75,-2.75
867,9.75,-2.25
868,9.75,-1.75
869,9.75,-1.25
870,9.75,-0.75
871,9.75,-0.25
872,9.75,0.25
873,9.75,0.75
874,9.75,1.25
875,9.75,1.75
876,9.75,2.25
877,9.75,2.75
878,9.75,3.25
879,9.75,3.75
880,9.75,4.25
881,9.75,4.75
882,9.75,5.25
883,9.75,5.75
884,9.75,6.25
885,9.75,6.75
886,9.75,7.25
887,9.75,7.75
888,9.75,8.25
889,9.75,8.75
890,9.75,9.25
891,9.75,9.75
892,9.75,10.25
893,9.75,10.75
894,9.75,11.25
895,9.75,11.75
896,10.25,-3.75
897,10.25,-3.25
898,10.25,-2.75
899,10.25,-2.25
900,10.25,-1.75
901,10.25,-1.25
902,10.25,-0.75
903,10.25,-0.25
904,10.25,0.25
905,10.25,0.75
906,10.25,1.25
907,10.25,1.75
908,10.25,2.25
909,10.25,2.75
910,10.25,3.25
911,10.25,3.75
912,10.25,4.25
913,10.25,4.75
914,10.25,5.25
915,10.25,5.75
916,10.25,6.25
917,10.25,6.75
918,10.25,7.25
919,10.25,7.75
920,10.25,8.25
921,10.25,8.75
922,10.25,9.25
923,10.25,9.75
924,10.25,10.25
925,10.25,10.75
926,10.25,11.25
927,10.25,11.75
928,10.75,-3.75
929,10.75,-3.25
930,10.75,-2.75
931,10.75,-2.25
932,10.75,-1.75
933,10.75,-1.25
934,10.75,-0.75
935,10.75,-0.25
936,10.75,0.25
937,10.75,0.75
938,10.75,1.25
939,10.75,1.75
940,10.75,2.25
941,10.75,2.75
942,10.75,3.25
943,10.75,3.75
944,10.75,4.25
945,10.75,4.75
946,10.75,5.25
947,10.75,5.75
948,10.75,6.25
949,10.75,6.75
950,10.75,7.25
951,10.75,7.75
952,10.75,8.25
953,10.75,8.75
954,10.75,9.25
955,10.75,9.75
956,10.75,10.25
957,10.75,10.75
958,10.75,11.25
959,10.75,11.75
960,11.25,-3.75
961,11.25,-3.25
962,11.25,-2.75
963,11.25,-2.25
964,11.25,-1.75
965,11.25,-1.25
966,11.25,-0.75
967,11.25,-0.25
968,11.25,0.25
969,11.25,0.75
970,11.25,1.25
971,11.25,1.75
972,11.25,2.25
973,11.25,2.75
974,11.25,3.25
975,11.25,3.75
976,11.25,4.25
977,11.25,4.75
978,11.25,5.25
979,11.25,5.75
980,11.25,6.25
981,11.25,6.75
982,11.25,7.25
983,11.25,7.75
984,11.25,8.25
985,11.25,8.75
986,11.25,9.25
987,11.25,9.75
988,11.25,10.25
989,11.25,10.75
990,11.25,11.25
991,11.25,11.75
992,11.75,-3.75
993,11.75,-3.25
994,11.75,-2.75
995,11.75,-2.25
996,11.75,-1.75
997,11.75,-1.25
998,11.75,-0.75
999,11.75,-0.25
1000,11.75,0.25
1001,11.75,0.75
1002,11.75,1.25
1003,11.75,1.75
1004,11.75,2.25
1005,11.75,2.75
1006,11.75,3.25
1007,11.75,3.75
1008,11.75,4.25
1009,11.75,4.75
1010,11.75,5.25
1011,11.75,5.75
1012,11.75,6.25
1013,11.75,6.75
1014,11.75,7.25
1015,11.75,7.75
1016,11.75,8.25
1017,11.75,8.75
1018,11.75,9.25
1019,11.75,9.75
1020,11.75,10.25
1021,11.75,10.75
1022,11.75,11.25
1023,11.75,11.75


==> Data/cantilever_bars_1.csv <==
index,srcx,srcy,tgtx,tgty,avalue
12,4.0,2.0,7.0,1.0,0.018983362707305985
14,3.0,2.0,4.0,2.0,1.0
18,4.0,1.0,5.0,2.0,0.35426613792585215
24,1.0,0.0,2.0,0.0,1.0
28,2.0,2.0,3.0,2.0,1.0
29,3.0,0.0,3.0,1.0,0.04598966865248286
30,0.0,0.0,2.0,1.0,0.38587395314625245
35,3.0,2.0,5.0,1.0,0.14345594693854632
40,2.0,0.0,4.0,1.0,0.4327454073313443
47,6.0,0.0,7.0,0.0,0.5393121201877655
49,4.0,2.0,5.0,2.0,0.9999999999997038
50,3.0,0.0,4.0,0.0,0.99999998854019
54,5.0,0.0,6.0,0.0,0.5393121237942266
55,5.0,1.0,5.0,2.0,0.14647635776979345
80,4.0,0.0,5.0,0.0,0.948298665119824
87,3.0,0.0,5.0,1.0,0.10283599714260556
93,0.0,2.0,4.0,1.0,0.07032915531383294
107,2.0,2.0,4.0,1.0,0.33900252625489025
131,3.0,1.0,4.0,0.0,0.051380415102859955
143,7.0,0.0,8.0,0.0,0.5393121782359367
148,3.0,1.0,4.0,2.0,0.008488725445589002
150,0.0,0.0,4.0,1.0,0.10159140956343
151,0.0,2.0,3.0,1.0,0.2570753425911194
161,5.0,0.0,7.0,1.0,0.30484053982768433
170,5.0,2.0,7.0,1.0,0.8876750256652397
175,4.0,0.0,5.0,1.0,0.05138040046159439
179,0.0,2.0,1.0,2.0,1.0
193,3.0,1.0,3.0,2.0,0.06415542227703903
195,0.0,0.0,3.0,1.0,0.22510593681350255
196,0.0,2.0,2.0,1.0,0.3858739475504521
203,2.0,0.0,2.0,1.0,0.19352961527330545
211,1.0,2.0,2.0,2.0,1.0
212,7.0,1.0,8.0,0.0,0.7627026269518423
213,0.0,0.0,1.0,0.0,1.0
220,4.0,1.0,5.0,0.0,0.19279827121387885
221,2.0,0.0,3.0,0.0,1.0
222,2.0,1.0,2.0,2.0,0.15160652769840785


==> Data/cantilever_bars_2.csv <==
index,srcx,srcy,tgtx,tgty,avalue
4,1.0,0.0,4.0,1.0,0.09630086543946138
14,3.0,2.0,4.0,2.0,0.9999991923401164
18,4.0,1.0,5.0,2.0,0.3611605568273073
24,1.0,0.0,2.0,0.0,0.9999969708135932
28,2.0,2.0,3.0,2.0,1.0
31,0.0,2.0,1.0,1.0,0.021533474386352926
35,3.0,2.0,5.0,1.0,0.051149724832416144
47,6.0,0.0,7.0,0.0,0.4974341506954051
49,4.0,2.0,5.0,2.0,0.9999991923650919
50,3.0,0.0,4.0,0.0,0.9999969714302227
54,5.0,0.0,6.0,0.0,0.49743411479553074
55,5.0,1.0,5.0,2.0,0.117696031843522
80,4.0,0.0,5.0,0.0,0.8705101577629659
93,0.0,2.0,4.0,1.0,0.6996111760405089
143,7.0,0.0,8.0,0.0,0.4974341487005096
146,0.0,0.0,1.0,1.0,0.0215334793094995
150,0.0,0.0,4.0,1.0,0.7403753308829595
151,0.0,2.0,3.0,1.0,0.17322542900651247
161,5.0,0.0,7.0,1.0,0.27807403429748245
170,5.0,2.0,7.0,1.0,0.8342223511294192
173,1.0,0.0,1.0,1.0,0.03045302968182677
175,4.0,0.0,5.0,1.0,0.12245978869339447
179,0.0,2.0,1.0,2.0,1.0
193,3.0,1.0,3.0,2.0,0.10955734984826518
195,0.0,0.0,3.0,1.0,0.17322544604261167
201,0.0,2.0,5.0,1.0,0.04115391952968717
211,1.0,2.0,2.0,2.0,1.0
212,7.0,1.0,8.0,0.0,0.7034781365092622
213,0.0,0.0,1.0,0.0,1.0
218,3.0,2.0,4.0,0.0,0.09681287888921201
220,4.0,1.0,5.0,0.0,0.17586990443898812
221,2.0,0.0,3.0,0.0,0.9999969711665925


==> Data/cantilever_bars_2_scal.csv <==
index,srcx,srcy,tgtx,tgty,avalue
14,3.0,2.0,4.0,2.0,0.4627682154730636
24,1.0,0.0,2.0,0.0,1.0
28,2.0,2.0,3.0,2.0,0.4627681944955129
30,0.0,0.0,2.0,1.0,0.18643156612979045
34,0.0,0.0,5.0,1.0,0.8807433342054669
36,0.0,1.0,2.0,2.0,0.22833581420208923
47,6.0,0.0,7.0,0.0,0.5823493607621616
49,4.0,2.0,5.0,2.0,0.4627682328166856
50,3.0,0.0,4.0,0.0,1.0
54,5.0,0.0,6.0,0.0,0.8671810962640227
55,5.0,1.0,5.0,2.0,0.23138400578254167
62,1.0,2.0,2.0,1.0,0.18281426591729616
80,4.0,0.0,5.0,0.0,1.0
88,0.0,1.0,1.0,2.0,0.1828142461277291
93,0.0,2.0,4.0,1.0,0.34253832076089014
97,0.0,2.0,7.0,1.0,0.5320076592276479
143,7.0,0.0,8.0,0.0,0.5823490474004136
150,0.0,0.0,4.0,1.0,0.20552297983800047
161,5.0,0.0,7.0,1.0,0.29722802531041925
170,5.0,2.0,7.0,1.0,0.5173903737826008
191,6.0,0.0,7.0,1.0,0.20138049862788288
196,0.0,2.0,2.0,1.0,0.3309589169908787
201,0.0,2.0,5.0,1.0,1.0
206,5.0,1.0,6.0,0.0,0.2013805778209363
211,1.0,2.0,2.0,2.0,0.2585384164340182
212,7.0,1.0,8.0,0.0,0.8235658956571631
213,0.0,0.0,1.0,0.0,1.0
220,4.0,1.0,5.0,0.0,0.18798353188202696
221,2.0,0.0,3.0,0.0,1.0
222,2.0,1.0,2.0,2.0,0.1021148765637324


==> Data/cantilever_bars_relax.csv <==
index,srcx,srcy,tgtx,tgty,avalue
12,4.0,2.0,7.0,1.0,0.01835411599139028
14,3.0,2.0,4.0,2.0,1.0000000034020449
18,4.0,1.0,5.0,2.0,0.3552924943241438
24,1.0,0.0,2.0,0.0,1.000000009272704
28,2.0,2.0,3.0,2.0,1.00000000785564
29,3.0,0.0,3.0,1.0,0.04471423874462508
30,0.0,0.0,2.0,1.0,0.3893426457467555
35,3.0,2.0,5.0,1.0,0.14158067348697936
40,2.0,0.0,4.0,1.0,0.43580731914011933
47,6.0,0.0,7.0,0.0,0.5387717100190592
49,4.0,2.0,5.0,2.0,0.9999999997779895
50,3.0,0.0,4.0,0.0,0.9999999883137823
54,5.0,0.0,6.0,0.0,0.5368276314114379
55,5.0,1.0,5.0,2.0,0.14523767328347612
80,4.0,0.0,5.0,0.0,0.9449292669857152
87,3.0,0.0,5.0,1.0,0.09996295051551482
93,0.0,2.0,4.0,1.0,0.06386594577792988
107,2.0,2.0,4.0,1.0,0.3429331734947141
131,3.0,1.0,4.0,0.0,0.05329191313834199
143,7.0,0.0,8.0,0.0,0.5384735124362253
148,3.0,1.0,4.0,2.0,0.008174609230952543
150,0.0,0.0,4.0,1.0,0.09698113543555968
151,0.0,2.0,3.0,1.0,0.2563485305418513
161,5.0,0.0,7.0,1.0,0.30415323994702415
170,5.0,2.0,7.0,1.0,0.8865496031946972
175,4.0,0.0,5.0,1.0,0.052680705570034826
179,0.0,2.0,1.0,2.0,1.000000009272725
193,3.0,1.0,3.0,2.0,0.06331676846587486
195,0.0,0.0,3.0,1.0,0.2227234387170532
196,0.0,2.0,2.0,1.0,0.3893400036195608
203,2.0,0.0,2.0,1.0,0.1948929951734101
211,1.0,2.0,2.0,2.0,1.0000000092727284
212,7.0,1.0,8.0,0.0,0.7614588538022629
213,0.0,0.0,1.0,0.0,1.0000000092727497
220,4.0,1.0,5.0,0.0,0.19238562528729786
221,2.0,0.0,3.0,0.0,1.0000000060899359
222,2.0,1.0,2.0,2.0,0.15335140997301414


==> Data/cantilever_coords.csv <==
index,x,y
0,0.0,0.0
1,0.0,1.0
2,0.0,2.0
3,1.0,0.0
4,1.0,1.0
5,1.0,2.0
6,2.0,0.0
7,2.0,1.0
8,2.0,2.0
9,3.0,0.0
10,3.0,1.0
11,3.0,2.0
12,4.0,0.0
13,4.0,1.0
14,4.0,2.0
15,5.0,0.0
16,5.0,1.0
17,5.0,2.0
18,6.0,0.0
19,6.0,1.0
20,6.0,2.0
21,7.0,0.0
22,7.0,1.0
23,7.0,2.0
24,8.0,0.0
25,8.0,1.0
26,8.0,2.0


==> Data/cantilever_forces.csv <==
index,loadcase,coordx,coordy,dirx,diry
0,1,8.0,0.0,0.0,-1.0


==> Data/cantilever_potential_bars.csv <==
index,srcx,srcy,tgtx,tgty
0,5.0,1.0,6.0,2.0
1,2.0,1.0,5.0,2.0
2,1.0,1.0,3.0,0.0
3,2.0,1.0,8.0,2.0
4,1.0,0.0,4.0,1.0
5,1.0,2.0,3.0,1.0
6,2.0,2.0,3.0,0.0
7,7.0,1.0,8.0,2.0
8,4.0,0.0,8.0,1.0
9,0.0,0.0,1.0,2.0
10,1.0,0.0,7.0,1.0
11,1.0,2.0,6.0,1.0
12,4.0,2.0,7.0,1.0
13,7.0,2.0,8.0,1.0
14,3.0,2.0,4.0,2.0
15,3.0,0.0,8.0,2.0
16,0.0,0.0,7.0,2.0
17,0.0,1.0,5.0,0.0
18,4.0,1.0,5.0,2.0
19,2.0,0.0,3.0,2.0
20,2.0,1.0,3.0,1.0
21,0.0,1.0,8.0,0.0
22,4.0,1.0,8.0,2.0
23,6.0,0.0,6.0,1.0
24,1.0,0.0,2.0,0.0
25,6.0,2.0,7.0,1.0
26,4.0,2.0,5.0,0.0
27,1.0,2.0,4.0,0.0
28,2.0,2.0,3.0,2.0
29,3.0,0.0,3.0,1.0
30,0.0,0.0,2.0,1.0
31,0.0,2.0,1.0,1.0
32,1.0,1.0,7.0,2.0
33,3.0,0.0,6.0,1.0
34,0.0,0.0,5.0,1.0
35,3.0,2.0,5.0,1.0
36,0.0,1.0,2.0,2.0
37,3.0,1.0,6.0,2.0
38,0.0,1.0,5.0,2.0
39,5.0,0.0,5.0,1.0
40,2.0,0.0,4.0,1.0
41,2.0,1.0,4.0,0.0
42,0.0,1.0,8.0,2.0
43,5.0,0.0,8.0,1.0
44,0.0,2.0,8.0,1.0
45,5.0,1.0,8.0,0.0
46,2.0,1.0,7.0,0.0
47,6.0,0.0,7.0,0.0
48,1.0,0.0,2.0,2.0
49,4.0,2.0,5.0,2.0
50,3.0,0.0,4.0,0.0
51,1.0,0.0,8.0,2.0
52,2.0,2.0,8.0,1.0
53,4.0,1.0,7.0,0.0
54,5.0,0.0,6.0,0.0
55,5.0,1.0,5.0,2.0
56,2.0,1.0,4.0,2.0
57,5.0,1.0,8.0,2.0
58,2.0,1.0,7.0,2.0
59,6.0,0.0,7.0,2.0
60,4.0,0.0,4.0,1.0
61,1.0,0.0,3.0,1.0
62,1.0,2.0,2.0,1.0
63,7.0,1.0,7.0,2.0
64,7.0,0.0,8.0,1.0
65,4.0,0.0,7.0,1.0
66,1.0,0.0,6.0,1.0
67,1.0,2.0,5.0,1.0
68,1.0,1.0,6.0,0.0
69,4.0,2.0,6.0,1.0
70,3.0,0.0,4.0,2.0
71,1.0,2.0,8.0,1.0
72,0.0,1.0,1.0,0.0
73,3.0,1.0,5.0,0.0
74,0.0,1.0,4.0,0.0
75,4.0,1.0,4.0,2.0
76,3.0,1.0,8.0,0.0
77,0.0,1.0,7.0,0.0
78,4.0,1.0,7.0,2.0
79,5.0,1.0,6.0,1.0
80,4.0,0.0,5.0,0.0
81,1.0,1.0,3.0,2.0
82,7.0,1.0,8.0,1.0
83,7.0,2.0,8.0,0.0
84,4.0,2.0,7.0,0.0
85,1.0,2.0,6.0,0.0
86,1.0,1.0,6.0,2.0
87,3.0,0.0,5.0,1.0
88,0.0,1.0,1.0,2.0
89,6.0,1.0,6.0,2.0
90,3.0,1.0,5.0,2.0
91,0.0,1.0,4.0,2.0
92,4.0,1.0,5.0,1.0
93,0.0,2.0,4.0,1.0
94,2.0,1.0,3.0,0.0
95,0.0,1.0,7.0,2.0
96,0.0,0.0,8.0,1.0
97,0.0,2.0,7.0,1.0
98,3.0,1.0,8.0,2.0
99,3.0,2.0,8.0,1.0
100,5.0,1.0,7.0,0.0
101,8.0,0.0,8.0,1.0
102,2.0,0.0,7.0,1.0
103,6.0,2.0,7.0,0.0
104,4.0,0.0,5.0,2.0
105,1.0,0.0,4.0,2.0
106,7.0,2.0,8.0,2.0
107,2.0,2.0,4.0,1.0
108,5.0,2.0,8.0,1.0
109,2.0,2.0,7.0,1.0
110,6.0,1.0,7.0,1.0
111,4.0,1.0,6.0,0.0
112,3.0,2.0,6.0,0.0
113,0.0,2.0,5.0,0.0
114,2.0,1.0,3.0,2.0
115,8.0,1.0,8.0,2.0
116,5.0,1.0,7.0,2.0
117,1.0,0.0,2.0,1.0
118,6.0,2.0,7.0,2.0
119,1.0,1.0,2.0,0.0
120,7.0,0.0,7.0,1.0
121,4.0,0.0,6.0,1.0
122,1.0,0.0,5.0,1.0
123,1.0,2.0,4.0,1.0
124,1.0,1.0,5.0,0.0
125,4.0,2.0,5.0,1.0
126,1.0,0.0,8.0,1.0
127,4.0,2.0,8.0,1.0
128,1.0,1.0,8.0,0.0
129,5.0,2.0,6.0,0.0
130,2.0,2.0,5.0,0.0
131,3.0,1.0,4.0,0.0
132,0.0,1.0,3.0,0.0
133,0.0,0.0,3.0,2.0
134,6.0,1.0,8.0,0.0
135,3.0,1.0,7.0,0.0
136,0.0,1.0,6.0,0.0
137,5.0,0.0,6.0,2.0
138,2.0,0.0,5.0,2.0
139,1.0,2.0,2.0,0.0
140,1.0,1.0,2.0,2.0
141,6.0,0.0,8.0,1.0
142,6.0,2.0,8.0,1.0
143,7.0,0.0,8.0,0.0
144,1.0,1.0,5.0,2.0
145,1.0,1.0,8.0,2.0
146,0.0,0.0,1.0,1.0
147,5.0,2.0,6.0,2.0
148,3.0,1.0,4.0,2.0
149,0.0,1.0,3.0,2.0
150,0.0,0.0,4.0,1.0
151,0.0,2.0,3.0,1.0
152,3.0,2.0,4.0,1.0
153,3.0,1.0,7.0,2.0
154,0.0,1.0,6.0,2.0
155,0.0,0.0,7.0,1.0
156,0.0,2.0,6.0,1.0
157,3.0,0.0,8.0,1.0
158,3.0,2.0,7.0,1.0
159,6.0,1.0,8.0,2.0
160,2.0,0.0,3.0,1.0
161,5.0,0.0,7.0,1.0
162,2.0,0.0,6.0,1.0
163,2.0,1.0,6.0,0.0
164,7.0,0.0,8.0,2.0
165,4.0,0.0,7.0,2.0
166,2.0,2.0,3.0,1.0
167,0.0,1.0,1.0,1.0
168,0.0,2.0,1.0,0.0
169,2.0,2.0,6.0,1.0
170,5.0,2.0,7.0,1.0
171,3.0,2.0,8.0,0.0
172,0.0,2.0,7.0,0.0
173,1.0,0.0,1.0,1.0
174,2.0,1.0,6.0,2.0
175,4.0,0.0,5.0,1.0
176,1.0,1.0,4.0,0.0
177,1.0,1.0,7.0,0.0
178,0.0,1.0,2.0,0.0
179,0.0,2.0,1.0,2.0
180,1.0,2.0,7.0,1.0
181,2.0,2.0,7.0,0.0
182,3.0,0.0,6.0,2.0
183,0.0,0.0,5.0,2.0
184,3.0,1.0,6.0,0.0
185,5.0,2.0,8.0,0.0
186,6.0,1.0,7.0,0.0
187,4.0,1.0,6.0,2.0
188,5.0,0.0,8.0,2.0
189,2.0,0.0,7.0,2.0
190,1.0,1.0,1.0,2.0
191,6.0,0.0,7.0,1.0
192,1.0,1.0,4.0,2.0
193,3.0,1.0,3.0,2.0
194,3.0,0.0,4.0,1.0
195,0.0,0.0,3.0,1.0
196,0.0,2.0,2.0,1.0
197,1.0,2.0,8.0,0.0
198,6.0,1.0,7.0,2.0
199,3.0,0.0,7.0,1.0
200,0.0,0.0,6.0,1.0
201,0.0,2.0,5.0,1.0
202,3.0,2.0,6.0,1.0
203,2.0,0.0,2.0,1.0
204,5.0,0.0,6.0,1.0
205,2.0,0.0,5.0,1.0
206,5.0,1.0,6.0,0.0
207,2.0,1.0,5.0,0.0
208,2.0,0.0,8.0,1.0
209,1.0,1.0,2.0,1.0
210,2.0,1.0,8.0,0.0
211,1.0,2.0,2.0,2.0
212,7.0,1.0,8.0,0.0
213,0.0,0.0,1.0,0.0
214,1.0,0.0,6.0,2.0
215,2.0,2.0,5.0,1.0
216,3.0,1.0,4.0,1.0
217,5.0,2.0,6.0,1.0
218,3.0,2.0,4.0,0.0
219,0.0,2.0,3.0,0.0
220,4.0,1.0,5.0,0.0
221,2.0,0.0,3.0,0.0
222,2.0,1.0,2.0,2.0
223,4.0,1.0,8.0,0.0


==> Data/hook_bars_1.csv <==
index,srcx,srcy,tgtx,tgty,avalue
85,0.0,3.0,0.0,4.0,0.30185717732255485
87,0.0,3.0,1.0,1.0,0.2892743995817761
96,0.0,3.0,3.0,4.0,0.13636524084268592
132,0.0,4.0,0.0,5.0,0.3018573119966711
171,1.0,1.0,3.0,0.0,0.25311521202341053
173,1.0,1.0,3.0,4.0,0.17491541704003435
352,3.0,0.0,3.0,1.0,0.226393044027821
358,3.0,0.0,5.0,1.0,0.2531150495705535
363,3.0,1.0,3.0,2.0,0.2263929622225973
375,3.0,2.0,3.0,3.0,0.22639266911683978
387,3.0,3.0,3.0,4.0,0.2263922680909738
404,3.0,4.0,5.0,1.0,0.08162788638276232
407,3.0,4.0,6.0,2.0,0.21767207436482652
409,3.0,4.0,3.0,5.0,0.6037148955902147
460,5.0,1.0,6.0,2.0,0.2561342503458492
496,0.0,5.0,0.0,6.0,0.301857210397225
515,0.0,6.0,0.0,7.0,0.30185707864791417
536,0.0,7.0,0.0,8.0,0.3018569662580336
658,3.0,5.0,3.0,6.0,0.603714811427103
659,3.0,6.0,3.0,7.0,0.6037147034001114
660,3.0,7.0,3.0,8.0,0.6037146080102497


==> Data/hook_bars_2.csv <==
index,srcx,srcy,tgtx,tgty,avalue
85,0.0,3.0,0.0,4.0,0.3018568260090934
87,0.0,3.0,1.0,1.0,0.2892741055744028
96,0.0,3.0,3.0,4.0,0.13636514508698036
132,0.0,4.0,0.0,5.0,0.30185674371431886
171,1.0,1.0,3.0,0.0,0.2531149178533291
173,1.0,1.0,3.0,4.0,0.1749152302842222
352,3.0,0.0,3.0,1.0,0.22639281592515995
358,3.0,0.0,5.0,1.0,0.25311481588102885
363,3.0,1.0,3.0,2.0,0.22639285348321045
375,3.0,2.0,3.0,3.0,0.22639277415551876
387,3.0,3.0,3.0,4.0,0.22639267669247623
404,3.0,4.0,5.0,1.0,0.08162707500721653
407,3.0,4.0,6.0,2.0,0.21767240520961684
409,3.0,4.0,3.0,5.0,0.6037146249544865
460,5.0,1.0,6.0,2.0,0.25613417968706476
496,0.0,5.0,0.0,6.0,0.3018567016438699
515,0.0,6.0,0.0,7.0,0.3018566361555036
536,0.0,7.0,0.0,8.0,0.30185655716174337
658,3.0,5.0,3.0,6.0,0.6037145760608178
659,3.0,6.0,3.0,7.0,0.6037144924796222
660,3.0,7.0,3.0,8.0,0.6037143868755813


==> Data/hook_bars_3.csv <==
index,srcx,srcy,tgtx,tgty,avalue
85,0.0,3.0,0.0,4.0,0.333333917853318
87,0.0,3.0,1.0,1.0,0.3194385585081974
96,0.0,3.0,3.0,4.0,0.15058480024754906
132,0.0,4.0,0.0,5.0,0.3333341603443352
171,1.0,1.0,3.0,0.0,0.2795087270321163
173,1.0,1.0,3.0,4.0,0.193154633190438
352,3.0,0.0,3.0,1.0,0.25000013837024626
358,3.0,0.0,5.0,1.0,0.2795085717463271
363,3.0,1.0,3.0,2.0,0.2500002314142034
375,3.0,2.0,3.0,3.0,0.25000027219840326
387,3.0,3.0,3.0,4.0,0.25000026394444314
404,3.0,4.0,5.0,1.0,0.09013879092897716
407,3.0,4.0,6.0,2.0,0.24037008507162114
409,3.0,4.0,3.0,5.0,0.6666685564513244
460,5.0,1.0,6.0,2.0,0.2828427499730367
496,0.0,5.0,0.0,6.0,0.33333431209597075
515,0.0,6.0,0.0,7.0,0.33333451927092156
536,0.0,7.0,0.0,8.0,0.333334494764615
658,3.0,5.0,3.0,6.0,0.6666686569232474
659,3.0,6.0,3.0,7.0,0.6666686351011747
660,3.0,7.0,3.0,8.0,0.6666685995832375


==> Data/hook_bars_3_scal.csv <==
index,srcx,srcy,tgtx,tgty,avalue
85,0.0,3.0,0.0,4.0,0.33333354961363804
88,0.0,3.0,1.0,2.0,0.35355339680994424
96,0.0,3.0,3.0,4.0,0.26352316580997076
132,0.0,4.0,0.0,5.0,0.3333335731187184
192,1.0,2.0,2.0,1.0,0.26278377194471153
194,1.0,2.0,2.0,3.0,0.030256655247884873
196,1.0,2.0,3.0,1.0,0.09567976079780495
281,2.0,1.0,3.0,1.0,0.24775490889792215
284,2.0,1.0,3.0,4.0,0.1958674407692987
321,2.0,3.0,3.0,4.0,0.030256612825629838
363,3.0,1.0,3.0,2.0,0.04278937101901171
365,3.0,1.0,4.0,1.0,0.33333343458815246
375,3.0,2.0,3.0,3.0,0.04278935682380516
387,3.0,3.0,3.0,4.0,0.04278933873351613
400,3.0,4.0,4.0,1.0,0.15058467301993828
407,3.0,4.0,6.0,2.0,0.3433858407635657
409,3.0,4.0,3.0,5.0,0.6666671291487154
425,4.0,1.0,6.0,2.0,0.31943831887353435
496,0.0,5.0,0.0,6.0,0.33333365058810266
515,0.0,6.0,0.0,7.0,0.3333336795427366
536,0.0,7.0,0.0,8.0,0.33333372410722184
658,3.0,5.0,3.0,6.0,0.666667120350623
659,3.0,6.0,3.0,7.0,0.6666671027244129
660,3.0,7.0,3.0,8.0,0.6666670737633057


==> Data/hook_bars_relax.csv <==
index,srcx,srcy,tgtx,tgty,avalue
85,0.0,3.0,0.0,4.0,0.30197864823385756
88,0.0,3.0,1.0,2.0,0.3207501736812139
96,0.0,3.0,3.0,4.0,0.23745995615061408
132,0.0,4.0,0.0,5.0,0.3018502455207251
192,1.0,2.0,2.0,1.0,0.3205853035822211
281,2.0,1.0,3.0,1.0,0.3022567119414156
284,2.0,1.0,3.0,4.0,0.24313845200370457
365,3.0,1.0,4.0,1.0,0.30231072504476425
400,3.0,4.0,4.0,1.0,0.13700252803518514
407,3.0,4.0,6.0,2.0,0.3129351128928385
409,3.0,4.0,3.0,5.0,0.6024068572051171
425,4.0,1.0,6.0,2.0,0.29050371431610633
496,0.0,5.0,0.0,6.0,0.30175388634005496
515,0.0,6.0,0.0,7.0,0.30178062327851163
536,0.0,7.0,0.0,8.0,0.3016962851408485
658,3.0,5.0,3.0,6.0,0.6041252965232902
659,3.0,6.0,3.0,7.0,0.6050352113122154
660,3.0,7.0,3.0,8.0,0.6071166034560804


==> Data/hook_bars_relax2.csv <==
index,srcx,srcy,tgtx,tgty,avalue
0,0.0,0.0,0.0,1.0,1.383749528396165
1,0.0,0.0,1.0,0.0,1.408442893333368
8,0.0,0.0,3.0,1.0,0.7095070615890162
18,0.0,0.0,1.0,5.0,0.5699242922776622
27,0.0,1.0,0.0,2.0,1.0431035532737079
29,0.0,1.0,1.0,1.0,1.8235408467984853
30,0.0,1.0,1.0,2.0,0.5485612448634591
31,0.0,1.0,1.0,3.0,0.8746149154336873
46,0.0,1.0,6.0,0.0,0.24114157697961094
58,0.0,2.0,1.0,0.0,1.1542453774420136
59,0.0,2.0,1.0,1.0,0.8863970981038867
60,0.0,2.0,1.0,2.0,0.9845271336841013
61,0.0,2.0,1.0,3.0,1.0799880508173831
70,0.0,2.0,4.0,3.0,0.9349515791096209
118,0.0,4.0,1.0,3.0,1.12548583508958
119,0.0,4.0,1.0,4.0,1.442463113302132
122,0.0,4.0,3.0,0.0,1.0671267971413476
132,0.0,4.0,0.0,5.0,1.5469213814692848
134,0.0,4.0,1.0,6.0,2.1846533177985576
144,1.0,0.0,2.0,1.0,2.023978455812177
164,1.0,0.0,3.0,7.0,1.8664301748934309
165,1.0,1.0,1.0,2.0,0.6214682803580827
167,1.0,1.0,2.0,1.0,1.5028784712954577
172,1.0,1.0,3.0,2.0,1.27953424081361
190,1.0,2.0,1.0,3.0,1.0641359130396966
219,1.0,3.0,2.0,4.0,2.403236618151849
220,1.0,3.0,3.0,0.0,0.7484654259329102
232,1.0,3.0,6.0,4.0,0.9939477387275676
240,1.0,4.0,2.0,1.0,2.0702607028984983
243,1.0,4.0,2.0,4.0,1.937202812519912
254,1.0,4.0,6.0,3.0,0.34748708815790924
256,1.0,4.0,2.0,5.0,0.825914353516696
298,2.0,2.0,2.0,3.0,1.214783635357281
301,2.0,2.0,3.0,2.0,1.2101638256568157
303,2.0,2.0,3.0,4.0,0.6621849298272067
305,2.0,2.0,4.0,3.0,0.8890079780965843
308,2.0,2.0,5.0,3.0,0.8056094875469819
309,2.0,2.0,5.0,4.0,0.35348920839732767
313,2.0,2.0,3.0,6.0,0.6109310593524518
314,2.0,2.0,3.0,7.0,0.14174307736182548
320,2.0,3.0,3.0,3.0,1.3237292727104655
321,2.0,3.0,3.0,4.0,0.7477592342107213
323,2.0,3.0,4.0,2.0,0.8252161396482516
327,2.0,3.0,5.0,4.0,0.4752116130069987
335,2.0,4.0,3.0,0.0,1.4048147039526968
352,3.0,0.0,3.0,1.0,1.3879078876746183
353,3.0,0.0,4.0,0.0,0.971943959366588
363,3.0,1.0,3.0,2.0,1.0394306816598717
365,3.0,1.0,4.0,1.0,0.9740198459517502
375,3.0,2.0,3.0,3.0,1.3245388281640504
378,3.0,2.0,4.0,2.0,1.0845830904996834
380,3.0,2.0,4.0,4.0,0.6416166859401313
383,3.0,2.0,6.0,0.0,0.34803455082053675
391,3.0,3.0,4.0,3.0,1.035170920227973
392,3.0,3.0,4.0,4.0,0.7932252517588008
401,3.0,4.0,4.0,2.0,0.7820101873447184
402,3.0,4.0,4.0,3.0,0.7572683765721455
403,3.0,4.0,4.0,4.0,0.5445368171927238
405,3.0,4.0,5.0,3.0,0.33745468343651414
427,4.0,2.0,4.0,3.0,0.7775023598203296
431,4.0,2.0,5.0,3.0,0.3745959954949182
432,4.0,2.0,5.0,4.0,0.34407707962342104
439,4.0,3.0,5.0,3.0,0.3645061573209985
440,4.0,3.0,5.0,4.0,0.3786005196413225
446,4.0,4.0,5.0,2.0,0.6766338000962365
448,4.0,4.0,5.0,4.0,1.0447620026898365
451,5.0,0.0,5.0,1.0,1.1877963909770235
452,5.0,0.0,6.0,0.0,1.187259747844606
453,5.0,0.0,6.0,1.0,0.7868461625117555
458,5.0,1.0,6.0,0.0,1.0037108468372522
459,5.0,1.0,6.0,1.0,0.8561224509833865
466,5.0,2.0,6.0,2.0,1.0136710827360063
468,5.0,2.0,6.0,4.0,0.8061304259849501
469,5.0,3.0,5.0,4.0,1.0497688677003603
472,5.0,3.0,6.0,2.0,1.0121007108203186
480,6.0,0.0,6.0,1.0,1.2143553837219525
481,6.0,1.0,6.0,2.0,0.5314034727390278
482,6.0,2.0,6.0,3.0,1.1595863128685633
496,0.0,5.0,0.0,6.0,0.9133341150495311
497,0.0,5.0,1.0,5.0,1.1540418415511398
511,0.0,6.0,2.0,3.0,1.5900739310018783
515,0.0,6.0,0.0,7.0,0.9017515634219609
516,0.0,6.0,1.0,5.0,0.8702035579780985
517,0.0,6.0,1.0,6.0,1.5411000412840197
539,0.0,7.0,1.0,7.0,1.088584009406047
555,0.0,8.0,3.0,3.0,0.5396651145592796
565,1.0,5.0,2.0,1.0,0.9073191236670627
573,1.0,5.0,2.0,5.0,1.025928095444283
586,1.0,6.0,1.0,7.0,2.0051079748645537
588,1.0,6.0,2.0,6.0,1.2618570663998148
601,1.0,7.0,1.0,8.0,1.5590184738555497
604,1.0,7.0,2.0,7.0,0.5367955368203589
626,2.0,5.0,3.0,5.0,1.1459663151851796
627,2.0,5.0,3.0,6.0,1.0469794234164347
629,2.0,5.0,3.0,8.0,0.3951865589263195
635,2.0,6.0,2.0,7.0,1.041983608035306
636,2.0,6.0,3.0,5.0,1.0409854308462652
637,2.0,6.0,3.0,6.0,1.0549157582949107
638,2.0,6.0,3.0,7.0,1.2012024081430661
639,2.0,6.0,3.0,8.0,0.8930435957978746
648,2.0,7.0,3.0,7.0,1.284441056684575
649,2.0,7.0,3.0,8.0,0.9938267411505465
660,3.0,7.0,3.0,8.0,0.9762694358568548


==> Data/hook_coords.csv <==
index,x,y
0,0.0,0.0
1,0.0,1.0
2,0.0,2.0
3,0.0,3.0
4,0.0,4.0
5,1.0,0.0
6,1.0,1.0
7,1.0,2.0
8,1.0,3.0
9,1.0,4.0
10,2.0,0.0
11,2.0,1.0
12,2.0,2.0
13,2.0,3.0
14,2.0,4.0
15,3.0,0.0
16,3.0,1.0
17,3.0,2.0
18,3.0,3.0
19,3.0,4.0
20,4.0,0.0
21,4.0,1.0
22,4.0,2.0
23,4.0,3.0
24,4.0,4.0
25,5.0,0.0
26,5.0,1.0
27,5.0,2.0
28,5.0,3.0
29,5.0,4.0
30,6.0,0.0
31,6.0,1.0
32,6.0,2.0
33,6.0,3.0
34,6.0,4.0
35,0.0,5.0
36,0.0,6.0
37,0.0,7.0
38,0.0,8.0
39,1.0,5.0
40,1.0,6.0
41,1.0,7.0
42,1.0,8.0
43,2.0,5.0
44,2.0,6.0
45,2.0,7.0
46,2.0,8.0
47,3.0,5.0
48,3.0,6.0
49,3.0,7.0
50,3.0,8.0


==> Data/hook_forces.csv <==
index,loadcase,coordx,coordy,dirx,diry
0,1,6.0,2.0,0.0,-1.0


==> Data/hook_potential_bars.csv <==
index,srcx,srcy,tgtx,tgty
0,0.0,0.0,0.0,1.0
1,0.0,0.0,1.0,0.0
2,0.0,0.0,1.0,1.0
3,0.0,0.0,1.0,2.0
4,0.0,0.0,1.0,3.0
5,0.0,0.0,1.0,4.0
6,0.0,0.0,2.0,1.0
7,0.0,0.0,2.0,3.0
8,0.0,0.0,3.0,1.0
9,0.0,0.0,3.0,2.0
10,0.0,0.0,3.0,4.0
11,0.0,0.0,4.0,1.0
12,0.0,0.0,4.0,3.0
13,0.0,0.0,5.0,1.0
14,0.0,0.0,5.0,2.0
15,0.0,0.0,5.0,3.0
16,0.0,0.0,5.0,4.0
17,0.0,0.0,6.0,1.0
18,0.0,0.0,1.0,5.0
19,0.0,0.0,1.0,6.0
20,0.0,0.0,1.0,7.0
21,0.0,0.0,1.0,8.0
22,0.0,0.0,2.0,5.0
23,0.0,0.0,2.0,7.0
24,0.0,0.0,3.0,5.0
25,0.0,0.0,3.0,7.0
26,0.0,0.0,3.0,8.0
27,0.0,1.0,0.0,2.0
28,0.0,1.0,1.0,0.0
29,0.0,1.0,1.0,1.0
30,0.0,1.0,1.0,2.0
31,0.0,1.0,1.0,3.0
32,0.0,1.0,1.0,4.0
33,0.0,1.0,2.0,0.0
34,0.0,1.0,2.0,2.0
35,0.0,1.0,2.0,4.0
36,0.0,1.0,3.0,0.0
37,0.0,1.0,3.0,2.0
38,0.0,1.0,3.0,3.0
39,0.0,1.0,4.0,0.0
40,0.0,1.0,4.0,2.0
41,0.0,1.0,4.0,4.0
42,0.0,1.0,5.0,0.0
43,0.0,1.0,5.0,2.0
44,0.0,1.0,5.0,3.0
45,0.0,1.0,5.0,4.0
46,0.0,1.0,6.0,0.0
47,0.0,1.0,6.0,2.0
48,0.0,1.0,1.0,5.0
49,0.0,1.0,1.0,6.0
50,0.0,1.0,1.0,7.0
51,0.0,1.0,1.0,8.0
52,0.0,1.0,2.0,6.0
53,0.0,1.0,2.0,8.0
54,0.0,1.0,3.0,5.0
55,0.0,1.0,3.0,6.0
56,0.0,1.0,3.0,8.0
57,0.0,2.0,0.0,3.0
58,0.0,2.0,1.0,0.0
59,0.0,2.0,1.0,1.0
60,0.0,2.0,1.0,2.0
61,0.0,2.0,1.0,3.0
62,0.0,2.0,1.0,4.0
63,0.0,2.0,2.0,1.0
64,0.0,2.0,2.0,3.0
65,0.0,2.0,3.0,0.0
66,0.0,2.0,3.0,1.0
67,0.0,2.0,3.0,3.0
68,0.0,2.0,3.0,4.0
69,0.0,2.0,4.0,1.0
70,0.0,2.0,4.0,3.0
71,0.0,2.0,5.0,0.0
72,0.0,2.0,5.0,1.0
73,0.0,2.0,5.0,3.0
74,0.0,2.0,5.0,4.0
75,0.0,2.0,6.0,1.0
76,0.0,2.0,6.0,3.0
77,0.0,2.0,1.0,5.0
78,0.0,2.0,1.0,6.0
79,0.0,2.0,1.0,7.0
80,0.0,2.0,1.0,8.0
81,0.0,2.0,2.0,5.0
82,0.0,2.0,2.0,7.0
83,0.0,2.0,3.0,6.0
84,0.0,2.0,3.0,7.0
85,0.0,3.0,0.0,4.0
86,0.0,3.0,1.0,0.0
87,0.0,3.0,1.0,1.0
88,0.0,3.0,1.0,2.0
89,0.0,3.0,1.0,3.0
90,0.0,3.0,1.0,4.0
91,0.0,3.0,2.0,0.0
92,0.0,3.0,2.0,2.0
93,0.0,3.0,2.0,4.0
94,0.0,3.0,3.0,1.0
95,0.0,3.0,3.0,2.0
96,0.0,3.0,3.0,4.0
97,0.0,3.0,4.0,0.0
98,0.0,3.0,4.0,2.0
99,0.0,3.0,4.0,4.0
100,0.0,3.0,5.0,0.0
101,0.0,3.0,5.0,1.0
102,0.0,3.0,5.0,2.0
103,0.0,3.0,5.0,4.0
104,0.0,3.0,6.0,2.0
105,0.0,3.0,6.0,4.0
106,0.0,3.0,1.0,5.0
107,0.0,3.0,1.0,6.0
108,0.0,3.0,1.0,7.0
109,0.0,3.0,1.0,8.0
110,0.0,3.0,2.0,6.0
111,0.0,3.0,2.0,8.0
112,0.0,3.0,3.0,5.0
113,0.0,3.0,3.0,7.0
114,0.0,3.0,3.0,8.0
115,0.0,4.0,1.0,0.0
116,0.0,4.0,1.0,1.0
117,0.0,4.0,1.0,2.0
118,0.0,4.0,1.0,3.0
119,0.0,4.0,1.0,4.0
120,0.0,4.0,2.0,1.0
121,0.0,4.0,2.0,3.0
122,0.0,4.0,3.0,0.0
123,0.0,4.0,3.0,2.0
124,0.0,4.0,3.0,3.0
125,0.0,4.0,4.0,1.0
126,0.0,4.0,4.0,3.0
127,0.0,4.0,5.0,0.0
128,0.0,4.0,5.0,1.0
129,0.0,4.0,5.0,2.0
130,0.0,4.0,5.0,3.0
131,0.0,4.0,6.0,3.0
132,0.0,4.0,0.0,5.0
133,0.0,4.0,1.0,5.0
134,0.0,4.0,1.0,6.0
135,0.0,4.0,1.0,7.0
136,0.0,4.0,1.0,8.0
137,0.0,4.0,2.0,5.0
138,0.0,4.0,2.0,7.0
139,0.0,4.0,3.0,5.0
140,0.0,4.0,3.0,6.0
141,0.0,4.0,3.0,8.0
142,1.0,0.0,1.0,1.0
143,1.0,0.0,2.0,0.0
144,1.0,0.0,2.0,1.0
145,1.0,0.0,2.0,2.0
146,1.0,0.0,2.0,3.0
147,1.0,0.0,2.0,4.0
148,1.0,0.0,3.0,1.0
149,1.0,0.0,3.0,3.0
150,1.0,0.0,4.0,1.0
151,1.0,0.0,4.0,2.0
152,1.0,0.0,4.0,4.0
153,1.0,0.0,5.0,1.0
154,1.0,0.0,5.0,3.0
155,1.0,0.0,6.0,1.0
156,1.0,0.0,6.0,2.0
157,1.0,0.0,6.0,3.0
158,1.0,0.0,6.0,4.0
159,1.0,0.0,2.0,5.0
160,1.0,0.0,2.0,6.0
161,1.0,0.0,2.0,7.0
162,1.0,0.0,2.0,8.0
163,1.0,0.0,3.0,5.0
164,1.0,0.0,3.0,7.0
165,1.0,1.0,1.0,2.0
166,1.0,1.0,2.0,0.0
167,1.0,1.0,2.0,1.0
168,1.0,1.0,2.0,2.0
169,1.0,1.0,2.0,3.0
170,1.0,1.0,2.0,4.0
171,1.0,1.0,3.0,0.0
172,1.0,1.0,3.0,2.0
173,1.0,1.0,3.0,4.0
174,1.0,1.0,4.0,0.0
175,1.0,1.0,4.0,2.0
176,1.0,1.0,4.0,3.0
177,1.0,1.0,5.0,0.0
178,1.0,1.0,5.0,2.0
179,1.0,1.0,5.0,4.0
180,1.0,1.0,6.0,0.0
181,1.0,1.0,6.0,2.0
182,1.0,1.0,6.0,3.0
183,1.0,1.0,6.0,4.0
184,1.0,1.0,2.0,5.0
185,1.0,1.0,2.0,6.0
186,1.0,1.0,2.0,7.0
187,1.0,1.0,2.0,8.0
188,1.0,1.0,3.0,6.0
189,1.0,1.0,3.0,8.0
190,1.0,2.0,1.0,3.0
191,1.0,2.0,2.0,0.0
192,1.0,2.0,2.0,1.0
193,1.0,2.0,2.0,2.0
194,1.0,2.0,2.0,3.0
195,1.0,2.0,2.0,4.0
196,1.0,2.0,3.0,1.0
197,1.0,2.0,3.0,3.0
198,1.0,2.0,4.0,0.0
199,1.0,2.0,4.0,1.0
200,1.0,2.0,4.0,3.0
201,1.0,2.0,4.0,4.0
202,1.0,2.0,5.0,1.0
203,1.0,2.0,5.0,3.0
204,1.0,2.0,6.0,0.0
205,1.0,2.0,6.0,1.0
206,1.0,2.0,6.0,3.0
207,1.0,2.0,6.0,4.0
208,1.0,2.0,2.0,5.0
209,1.0,2.0,2.0,6.0
210,1.0,2.0,2.0,7.0
211,1.0,2.0,2.0,8.0
212,1.0,2.0,3.0,5.0
213,1.0,2.0,3.0,7.0
214,1.0,3.0,1.0,4.0
215,1.0,3.0,2.0,0.0
216,1.0,3.0,2.0,1.0
217,1.0,3.0,2.0,2.0
218,1.0,3.0,2.0,3.0
219,1.0,3.0,2.0,4.0
220,1.0,3.0,3.0,0.0
221,1.0,3.0,3.0,2.0
222,1.0,3.0,3.0,4.0
223,1.0,3.0,4.0,1.0
224,1.0,3.0,4.0,2.0
225,1.0,3.0,4.0,4.0
226,1.0,3.0,5.0,0.0
227,1.0,3.0,5.0,2.0
228,1.0,3.0,5.0,4.0
229,1.0,3.0,6.0,0.0
230,1.0,3.0,6.0,1.0
231,1.0,3.0,6.0,2.0
232,1.0,3.0,6.0,4.0
233,1.0,3.0,2.0,5.0
234,1.0,3.0,2.0,6.0
235,1.0,3.0,2.0,7.0
236,1.0,3.0,2.0,8.0
237,1.0,3.0,3.0,6.0
238,1.0,3.0,3.0,8.0
239,1.0,4.0,2.0,0.0
240,1.0,4.0,2.0,1.0
241,1.0,4.0,2.0,2.0
242,1.0,4.0,2.0,3.0
243,1.0,4.0,2.0,4.0
244,1.0,4.0,3.0,1.0
245,1.0,4.0,3.0,3.0
246,1.0,4.0,4.0,0.0
247,1.0,4.0,4.0,2.0
248,1.0,4.0,4.0,3.0
249,1.0,4.0,5.0,1.0
250,1.0,4.0,5.0,3.0
251,1.0,4.0,6.0,0.0
252,1.0,4.0,6.0,1.0
253,1.0,4.0,6.0,2.0
254,1.0,4.0,6.0,3.0
255,1.0,4.0,1.0,5.0
256,1.0,4.0,2.0,5.0
257,1.0,4.0,2.0,6.0
258,1.0,4.0,2.0,7.0
259,1.0,4.0,2.0,8.0
260,1.0,4.0,3.0,5.0
261,1.0,4.0,3.0,7.0
262,2.0,0.0,2.0,1.0
263,2.0,0.0,3.0,0.0
264,2.0,0.0,3.0,1.0
265,2.0,0.0,3.0,2.0
266,2.0,0.0,3.0,3.0
267,2.0,0.0,3.0,4.0
268,2.0,0.0,4.0,1.0
269,2.0,0.0,4.0,3.0
270,2.0,0.0,5.0,1.0
271,2.0,0.0,5.0,2.0
272,2.0,0.0,5.0,4.0
273,2.0,0.0,6.0,1.0
274,2.0,0.0,6.0,3.0
275,2.0,0.0,3.0,5.0
276,2.0,0.0,3.0,6.0
277,2.0,0.0,3.0,7.0
278,2.0,0.0,3.0,8.0
279,2.0,1.0,2.0,2.0
280,2.0,1.0,3.0,0.0
281,2.0,1.0,3.0,1.0
282,2.0,1.0,3.0,2.0
283,2.0,1.0,3.0,3.0
284,2.0,1.0,3.0,4.0
285,2.0,1.0,4.0,0.0
286,2.0,1.0,4.0,2.0
287,2.0,1.0,4.0,4.0
288,2.0,1.0,5.0,0.0
289,2.0,1.0,5.0,2.0
290,2.0,1.0,5.0,3.0
291,2.0,1.0,6.0,0.0
292,2.0,1.0,6.0,2.0
293,2.0,1.0,6.0,4.0
294,2.0,1.0,3.0,5.0
295,2.0,1.0,3.0,6.0
296,2.0,1.0,3.0,7.0
297,2.0,1.0,3.0,8.0
298,2.0,2.0,2.0,3.0
299,2.0,2.0,3.0,0.0
300,2.0,2.0,3.0,1.0
301,2.0,2.0,3.0,2.0
302,2.0,2.0,3.0,3.0
303,2.0,2.0,3.0,4.0
304,2.0,2.0,4.0,1.0
305,2.0,2.0,4.0,3.0
306,2.0,2.0,5.0,0.0
307,2.0,2.0,5.0,1.0
308,2.0,2.0,5.0,3.0
309,2.0,2.0,5.0,4.0
310,2.0,2.0,6.0,1.0
311,2.0,2.0,6.0,3.0
312,2.0,2.0,3.0,5.0
313,2.0,2.0,3.0,6.0
314,2.0,2.0,3.0,7.0
315,2.0,2.0,3.0,8.0
316,2.0,3.0,2.0,4.0
317,2.0,3.0,3.0,0.0
318,2.0,3.0,3.0,1.0
319,2.0,3.0,3.0,2.0
320,2.0,3.0,3.0,3.0
321,2.0,3.0,3.0,4.0
322,2.0,3.0,4.0,0.0
323,2.0,3.0,4.0,2.0
324,2.0,3.0,4.0,4.0
325,2.0,3.0,5.0,1.0
326,2.0,3.0,5.0,2.0
327,2.0,3.0,5.0,4.0
328,2.0,3.0,6.0,0.0
329,2.0,3.0,6.0,2.0
330,2.0,3.0,6.0,4.0
331,2.0,3.0,3.0,5.0
332,2.0,3.0,3.0,6.0
333,2.0,3.0,3.0,7.0
334,2.0,3.0,3.0,8.0
335,2.0,4.0,3.0,0.0
336,2.0,4.0,3.0,1.0
337,2.0,4.0,3.0,2.0
338,2.0,4.0,3.0,3.0
339,2.0,4.0,3.0,4.0
340,2.0,4.0,4.0,1.0
341,2.0,4.0,4.0,3.0
342,2.0,4.0,5.0,0.0
343,2.0,4.0,5.0,2.0
344,2.0,4.0,5.0,3.0
345,2.0,4.0,6.0,1.0
346,2.0,4.0,6.0,3.0
347,2.0,4.0,2.0,5.0
348,2.0,4.0,3.0,5.0
349,2.0,4.0,3.0,6.0
350,2.0,4.0,3.0,7.0
351,2.0,4.0,3.0,8.0
352,3.0,0.0,3.0,1.0
353,3.0,0.0,4.0,0.0
354,3.0,0.0,4.0,1.0
355,3.0,0.0,4.0,2.0
356,3.0,0.0,4.0,3.0
357,3.0,0.0,4.0,4.0
358,3.0,0.0,5.0,1.0
359,3.0,0.0,5.0,3.0
360,3.0,0.0,6.0,1.0
361,3.0,0.0,6.0,2.0
362,3.0,0.0,6.0,4.0
363,3.0,1.0,3.0,2.0
364,3.0,1.0,4.0,0.0
365,3.0,1.0,4.0,1.0
366,3.0,1.0,4.0,2.0
367,3.0,1.0,4.0,3.0
368,3.0,1.0,4.0,4.0
369,3.0,1.0,5.0,0.0
370,3.0,1.0,5.0,2.0
371,3.0,1.0,5.0,4.0
372,3.0,1.0,6.0,0.0
373,3.0,1.0,6.0,2.0
374,3.0,1.0,6.0,3.0
375,3.0,2.0,3.0,3.0
376,3.0,2.0,4.0,0.0
377,3.0,2.0,4.0,1.0
378,3.0,2.0,4.0,2.0
379,3.0,2.0,4.0,3.0
380,3.0,2.0,4.0,4.0
381,3.0,2.0,5.0,1.0
382,3.0,2.0,5.0,3.0
383,3.0,2.0,6.0,0.0
384,3.0,2.0,6.0,1.0
385,3.0,2.0,6.0,3.0
386,3.0,2.0,6.0,4.0
387,3.0,3.0,3.0,4.0
388,3.0,3.0,4.0,0.0
389,3.0,3.0,4.0,1.0
390,3.0,3.0,4.0,2.0
391,3.0,3.0,4.0,3.0
392,3.0,3.0,4.0,4.0
393,3.0,3.0,5.0,0.0
394,3.0,3.0,5.0,2.0
395,3.0,3.0,5.0,4.0
396,3.0,3.0,6.0,1.0
397,3.0,3.0,6.0,2.0
398,3.0,3.0,6.0,4.0
399,3.0,4.0,4.0,0.0
400,3.0,4.0,4.0,1.0
401,3.0,4.0,4.0,2.0
402,3.0,4.0,4.0,3.0
403,3.0,4.0,4.0,4.0
404,3.0,4.0,5.0,1.0
405,3.0,4.0,5.0,3.0
406,3.0,4.0,6.0,0.0
407,3.0,4.0,6.0,2.0
408,3.0,4.0,6.0,3.0
409,3.0,4.0,3.0,5.0
410,4.0,0.0,4.0,1.0
411,4.0,0.0,5.0,0.0
412,4.0,0.0,5.0,1.0
413,4.0,0.0,5.0,2.0
414,4.0,0.0,5.0,3.0
415,4.0,0.0,5.0,4.0
416,4.0,0.0,6.0,1.0
417,4.0,0.0,6.0,3.0
418,4.0,1.0,4.0,2.0
419,4.0,1.0,5.0,0.0
420,4.0,1.0,5.0,1.0
421,4.0,1.0,5.0,2.0
422,4.0,1.0,5.0,3.0
423,4.0,1.0,5.0,4.0
424,4.0,1.0,6.0,0.0
425,4.0,1.0,6.0,2.0
426,4.0,1.0,6.0,4.0
427,4.0,2.0,4.0,3.0
428,4.0,2.0,5.0,0.0
429,4.0,2.0,5.0,1.0
430,4.0,2.0,5.0,2.0
431,4.0,2.0,5.0,3.0
432,4.0,2.0,5.0,4.0
433,4.0,2.0,6.0,1.0
434,4.0,2.0,6.0,3.0
435,4.0,3.0,4.0,4.0
436,4.0,3.0,5.0,0.0
437,4.0,3.0,5.0,1.0
438,4.0,3.0,5.0,2.0
439,4.0,3.0,5.0,3.0
440,4.0,3.0,5.0,4.0
441,4.0,3.0,6.0,0.0
442,4.0,3.0,6.0,2.0
443,4.0,3.0,6.0,4.0
444,4.0,4.0,5.0,0.0
445,4.0,4.0,5.0,1.0
446,4.0,4.0,5.0,2.0
447,4.0,4.0,5.0,3.0
448,4.0,4.0,5.0,4.0
449,4.0,4.0,6.0,1.0
450,4.0,4.0,6.0,3.0
451,5.0,0.0,5.0,1.0
452,5.0,0.0,6.0,0.0
453,5.0,0.0,6.0,1.0
454,5.0,0.0,6.0,2.0
455,5.0,0.0,6.0,3.0
456,5.0,0.0,6.0,4.0
457,5.0,1.0,5.0,2.0
458,5.0,1.0,6.0,0.0
459,5.0,1.0,6.0,1.0
460,5.0,1.0,6.0,2.0
461,5.0,1.0,6.0,3.0
462,5.0,1.0,6.0,4.0
463,5.0,2.0,5.0,3.0
464,5.0,2.0,6.0,0.0
465,5.0,2.0,6.0,1.0
466,5.0,2.0,6.0,2.0
467,5.0,2.0,6.0,3.0
468,5.0,2.0,6.0,4.0
469,5.0,3.0,5.0,4.0
470,5.0,3.0,6.0,0.0
471,5.0,3.0,6.0,1.0
472,5.0,3.0,6.0,2.0
473,5.0,3.0,6.0,3.0
474,5.0,3.0,6.0,4.0
475,5.0,4.0,6.0,0.0
476,5.0,4.0,6.0,1.0
477,5.0,4.0,6.0,2.0
478,5.0,4.0,6.0,3.0
479,5.0,4.0,6.0,4.0
480,6.0,0.0,6.0,1.0
481,6.0,1.0,6.0,2.0
482,6.0,2.0,6.0,3.0
483,6.0,3.0,6.0,4.0
484,0.0,5.0,1.0,0.0
485,0.0,5.0,1.0,1.0
486,0.0,5.0,1.0,2.0
487,0.0,5.0,1.0,3.0
488,0.0,5.0,1.0,4.0
489,0.0,5.0,2.0,0.0
490,0.0,5.0,2.0,2.0
491,0.0,5.0,2.0,4.0
492,0.0,5.0,3.0,0.0
493,0.0,5.0,3.0,1.0
494,0.0,5.0,3.0,3.0
495,0.0,5.0,3.0,4.0
496,0.0,5.0,0.0,6.0
497,0.0,5.0,1.0,5.0
498,0.0,5.0,1.0,6.0
499,0.0,5.0,1.0,7.0
500,0.0,5.0,1.0,8.0
501,0.0,5.0,2.0,6.0
502,0.0,5.0,2.0,8.0
503,0.0,5.0,3.0,6.0
504,0.0,5.0,3.0,7.0
505,0.0,6.0,1.0,0.0
506,0.0,6.0,1.0,1.0
507,0.0,6.0,1.0,2.0
508,0.0,6.0,1.0,3.0
509,0.0,6.0,1.0,4.0
510,0.0,6.0,2.0,1.0
511,0.0,6.0,2.0,3.0
512,0.0,6.0,3.0,1.0
513,0.0,6.0,3.0,2.0
514,0.0,6.0,3.0,4.0
515,0.0,6.0,0.0,7.0
516,0.0,6.0,1.0,5.0
517,0.0,6.0,1.0,6.0
518,0.0,6.0,1.0,7.0
519,0.0,6.0,1.0,8.0
520,0.0,6.0,2.0,5.0
521,0.0,6.0,2.0,7.0
522,0.0,6.0,3.0,5.0
523,0.0,6.0,3.0,7.0
524,0.0,6.0,3.0,8.0
525,0.0,7.0,1.0,0.0
526,0.0,7.0,1.0,1.0
527,0.0,7.0,1.0,2.0
528,0.0,7.0,1.0,3.0
529,0.0,7.0,1.0,4.0
530,0.0,7.0,2.0,0.0
531,0.0,7.0,2.0,2.0
532,0.0,7.0,2.0,4.0
533,0.0,7.0,3.0,0.0
534,0.0,7.0,3.0,2.0
535,0.0,7.0,3.0,3.0
536,0.0,7.0,0.0,8.0
537,0.0,7.0,1.0,5.0
538,0.0,7.0,1.0,6.0
539,0.0,7.0,1.0,7.0
540,0.0,7.0,1.0,8.0
541,0.0,7.0,2.0,6.0
542,0.0,7.0,2.0,8.0
543,0.0,7.0,3.0,5.0
544,0.0,7.0,3.0,6.0
545,0.0,7.0,3.0,8.0
546,0.0,8.0,1.0,0.0
547,0.0,8.0,1.0,1.0
548,0.0,8.0,1.0,2.0
549,0.0,8.0,1.0,3.0
550,0.0,8.0,1.0,4.0
551,0.0,8.0,2.0,1.0
552,0.0,8.0,2.0,3.0
553,0.0,8.0,3.0,0.0
554,0.0,8.0,3.0,1.0
555,0.0,8.0,3.0,3.0
556,0.0,8.0,3.0,4.0
557,0.0,8.0,1.0,5.0
558,0.0,8.0,1.0,6.0
559,0.0,8.0,1.0,7.0
560,0.0,8.0,2.0,5.0
561,0.0,8.0,2.0,7.0
562,0.0,8.0,3.0,6.0
563,0.0,8.0,3.0,7.0
564,1.0,5.0,2.0,0.0
565,1.0,5.0,2.0,1.0
566,1.0,5.0,2.0,2.0
567,1.0,5.0,2.0,3.0
568,1.0,5.0,2.0,4.0
569,1.0,5.0,3.0,0.0
570,1.0,5.0,3.0,2.0
571,1.0,5.0,3.0,4.0
572,1.0,5.0,1.0,6.0
573,1.0,5.0,2.0,5.0
574,1.0,5.0,2.0,6.0
575,1.0,5.0,2.0,7.0
576,1.0,5.0,2.0,8.0
577,1.0,5.0,3.0,6.0
578,1.0,5.0,3.0,8.0
579,1.0,6.0,2.0,0.0
580,1.0,6.0,2.0,1.0
581,1.0,6.0,2.0,2.0
582,1.0,6.0,2.0,3.0
583,1.0,6.0,2.0,4.0
584,1.0,6.0,3.0,1.0
585,1.0,6.0,3.0,3.0
586,1.0,6.0,1.0,7.0
587,1.0,6.0,2.0,5.0
588,1.0,6.0,2.0,6.0
589,1.0,6.0,2.0,7.0
590,1.0,6.0,2.0,8.0
591,1.0,6.0,3.0,5.0
592,1.0,6.0,3.0,7.0
593,1.0,7.0,2.0,0.0
594,1.0,7.0,2.0,1.0
595,1.0,7.0,2.0,2.0
596,1.0,7.0,2.0,3.0
597,1.0,7.0,2.0,4.0
598,1.0,7.0,3.0,0.0
599,1.0,7.0,3.0,2.0
600,1.0,7.0,3.0,4.0
601,1.0,7.0,1.0,8.0
602,1.0,7.0,2.0,5.0
603,1.0,7.0,2.0,6.0
604,1.0,7.0,2.0,7.0
605,1.0,7.0,2.0,8.0
606,1.0,7.0,3.0,6.0
607,1.0,7.0,3.0,8.0
608,1.0,8.0,2.0,0.0
609,1.0,8.0,2.0,1.0
610,1.0,8.0,2.0,2.0
611,1.0,8.0,2.0,3.0
612,1.0,8.0,2.0,4.0
613,1.0,8.0,3.0,1.0
614,1.0,8.0,3.0,3.0
615,1.0,8.0,2.0,5.0
616,1.0,8.0,2.0,6.0
617,1.0,8.0,2.0,7.0
618,1.0,8.0,3.0,5.0
619,1.0,8.0,3.0,7.0
620,2.0,5.0,3.0,0.0
621,2.0,5.0,3.0,1.0
622,2.0,5.0,3.0,2.0
623,2.0,5.0,3.0,3.0
624,2.0,5.0,3.0,4.0
625,2.0,5.0,2.0,6.0
626,2.0,5.0,3.0,5.0
627,2.0,5.0,3.0,6.0
628,2.0,5.0,3.0,7.0
629,2.0,5.0,3.0,8.0
630,2.0,6.0,3.0,0.0
631,2.0,6.0,3.0,1.0
632,2.0,6.0,3.0,2.0
633,2.0,6.0,3.0,3.0
634,2.0,6.0,3.0,4.0
635,2.0,6.0,2.0,7.0
636,2.0,6.0,3.0,5.0
637,2.0,6.0,3.0,6.0
638,2.0,6.0,3.0,7.0
639,2.0,6.0,3.0,8.0
640,2.0,7.0,3.0,0.0
641,2.0,7.0,3.0,1.0
642,2.0,7.0,3.0,2.0
643,2.0,7.0,3.0,3.0
644,2.0,7.0,3.0,4.0
645,2.0,7.0,2.0,8.0
646,2.0,7.0,3.0,5.0
647,2.0,7.0,3.0,6.0
648,2.0,7.0,3.0,7.0
649,2.0,7.0,3.0,8.0
650,2.0,8.0,3.0,0.0
651,2.0,8.0,3.0,1.0
652,2.0,8.0,3.0,2.0
653,2.0,8.0,3.0,3.0
654,2.0,8.0,3.0,4.0
655,2.0,8.0,3.0,5.0
656,2.0,8.0,3.0,6.0
657,2.0,8.0,3.0,7.0
658,3.0,5.0,3.0,6.0
659,3.0,6.0,3.0,7.0
660,3.0,7.0,3.0,8.0


==> Data/tenbar_bars.csv <==
index,srcx,srcy,tgtx,tgty,avalue
0,0.0,0.0,1.0,0.0,1.0000000104237527
1,0.0,0.0,1.0,1.0,1.414213570615939
2,0.0,1.0,1.0,1.0,2.0000000073782567
5,1.0,0.0,2.0,0.0,1.0000000049882056
8,1.0,1.0,2.0,0.0,1.4142135676741894


==> Data/tenbar_coords.csv <==
index,x,y
0,0.0,0.0
1,0.0,1.0
2,1.0,0.0
3,1.0,1.0
4,2.0,0.0
5,2.0,1.0


==> Data/tenbar_forces.csv <==
index,loadcase,coordx,coordy,dirx,diry
0,1,2.0,0.0,0.0,-1.0


==> Data/tenbar_potential_bars.csv <==
index,srcx,srcy,tgtx,tgty
0,0.0,0.0,1.0,0.0
1,0.0,0.0,1.0,1.0
2,0.0,1.0,1.0,1.0
3,0.0,1.0,1.0,0.0
4,1.0,0.0,1.0,1.0
5,1.0,0.0,2.0,0.0
6,1.0,0.0,2.0,1.0
7,1.0,1.0,2.0,1.0
8,1.0,1.0,2.0,0.0
9,2.0,0.0,2.0,1.0


==> Figures/cantilever_1.tikz <==
\begin{tikzpicture}

  \drawCoords{cantilever_coords.csv}

  \drawBars{cantilever_bars_1.csv}

  \drawForces{cantilever_forces.csv}

  \draw (0., -0.5) -- (0, 2.5);
  \fill[pattern=north west lines] (-0.25,-0.5) rectangle (0, 2.5);

\end{tikzpicture}


==> Figures/cantilever_2.tikz <==
\begin{tikzpicture}

  \drawCoords{cantilever_coords.csv}

  \drawBars{cantilever_bars_2.csv}

  \drawForces{cantilever_forces.csv}

  \draw (0., -0.5) -- (0, 2.5);
  \fill[pattern=north west lines] (-0.25,-0.5) rectangle (0, 2.5);

\end{tikzpicture}


==> Figures/cantilever_22.tikz <==
\begin{tikzpicture}

  \drawCoords{cantilever_coords.csv}

  \drawBars{cantilever_bars_2_scal.csv}

  \drawForces{cantilever_forces.csv}

  \draw (0., -0.5) -- (0, 2.5);
  \fill[pattern=north west lines] (-0.25,-0.5) rectangle (0, 2.5);

\end{tikzpicture}


==> Figures/cantilever_bars.tikz <==
\begin{tikzpicture}
  \csvreader[head to column names,
  ]
  {Data/cantilever_coords.csv}{}{%
    \node[potential_coord] at (\x, \y) {};
  }

  \csvreader[head to column names,
  ]
  {Data/cantilever_bars.csv}{}{%
    \draw[line width=\width] (\srcx, \srcy) to[] (\tgtx, \tgty);
  }

\end{tikzpicture}


==> Figures/cantilever_potential.tikz <==
\begin{tikzpicture}

  \drawCoords{cantilever_coords.csv}

  \drawPotentialBars{cantilever_potential_bars.csv}

  \drawForces{cantilever_forces.csv}

  \draw (0., -0.5) -- (0, 2.5);
  \fill[pattern=north west lines] (-0.25,-0.5) rectangle (0, 2.5);

\end{tikzpicture}


==> Figures/cantilever_relax.tikz <==
\begin{tikzpicture}

  \drawCoords{cantilever_coords.csv}

  \drawBars{cantilever_bars_relax.csv}

  \drawForces{cantilever_forces.csv}

  \draw (0., -0.5) -- (0, 2.5);
  \fill[pattern=north west lines] (-0.25,-0.5) rectangle (0, 2.5);

\end{tikzpicture}


==> Figures/hook_1.tikz <==
\begin{tikzpicture}

  \drawCoords{hook_coords.csv}

  \drawBars{hook_bars_1.csv}

  \drawForces{hook_forces.csv}

  \draw (-0.5, 8) -- (3.5, 8);
  \fill[pattern=north west lines] (-0.5, 8) rectangle (3.5, 8.3);

\end{tikzpicture}


==> Figures/hook_2.tikz <==
\begin{tikzpicture}

  \drawCoords{hook_coords.csv}

  \drawBars{hook_bars_2.csv}

  \drawForces{hook_forces.csv}

  \draw (-0.5, 8) -- (3.5, 8);
  \fill[pattern=north west lines] (-0.5, 8) rectangle (3.5, 8.3);

\end{tikzpicture}



==> Figures/hook_3.tikz <==
\begin{tikzpicture}

  \drawCoords{hook_coords.csv}

  \drawBars{hook_bars_3.csv}

  \drawForces{hook_forces.csv}

  \draw (-0.5, 8) -- (3.5, 8);
  \fill[pattern=north west lines] (-0.5, 8) rectangle (3.5, 8.3);

\end{tikzpicture}




==> Figures/hook_potential.tikz <==
\begin{tikzpicture}

  \drawCoords{hook_coords.csv}

  \drawPotentialBars{hook_potential_bars.csv}

  \drawForces{hook_forces.csv}

  \draw (-0.5, 8) -- (3.5, 8);
  \fill[pattern=north west lines] (-0.5, 8) rectangle (3.5, 8.3);

\end{tikzpicture}


==> Figures/hook_relax_1.tikz <==
\begin{tikzpicture}

  \drawCoords{hook_coords.csv}

  \drawBars{hook_bars_relax.csv}

  \drawForces{hook_forces.csv}

  \draw (-0.5, 8) -- (3.5, 8);
  \fill[pattern=north west lines] (-0.5, 8) rectangle (3.5, 8.3);

\end{tikzpicture}


==> Figures/hook_relax_2.tikz <==
\begin{tikzpicture}

  \drawCoords{hook_coords.csv}

  \drawBars{hook_bars_relax2.csv}

  \drawForces{hook_forces.csv}

  \draw (-0.5, 8) -- (3.5, 8);
  \fill[pattern=north west lines] (-0.5, 8) rectangle (3.5, 8.3);

\end{tikzpicture}


==> Figures/tenbar.tikz <==
\begin{tikzpicture}

  \drawCoords{tenbar_coords.csv}

  \begin{scope}
    % \begin{pgfinterruptboundingbox}
    %   \clip (0, -1) rectangle (3, 2);
    % \end{pgfinterruptboundingbox}
    \drawBars{tenbar_bars.csv}
  \end{scope}

  \drawForces{tenbar_forces.csv}

  \draw (0., -0.5) -- (0, 1.5);
  \fill[pattern=north west lines] (-0.1,-0.5) rectangle (0, 1.5);

\end{tikzpicture}


==> Figures/tenbar_potential.tikz <==
\begin{tikzpicture}

  \drawCoords{tenbar_coords.csv}

  \drawPotentialBars{tenbar_potential_bars.csv}

  \drawForces{tenbar_forces.csv}

  \draw (0., -0.5) -- (0, 1.5);
  \fill[pattern=north west lines] (-0.1,-0.5) rectangle (0, 1.5);

\end{tikzpicture}

